Loss-tolerant distributed lattice surgery using fusion networks

Networking matter-based quantum processing units (QPUs) offers a promising route to scaling fault-tolerant quantum computers. This requires distributed logical operations to be performed across photonic links, where noise is characteristically different from and stronger than in local QPUs owing to photon loss and probabilistic linear-optical operations. Measurement- and fusion-based quantum computing are designed to be robust against loss and probabilistic photonic operations, suggesting they could complement circuit-based error correction at the interface between networked QPUs. We use ZX calculus transformations to construct hybrid syndrome extraction protocols and apply them to distributed rotated surface code lattice surgery, demonstrating that several protocols attain a $50\%$ interface-erasure threshold when local noise is absent, including circuit-based lattice surgery using fused Bell pairs and hybrid protocols using linear cluster states. Relative to a straight Bell-pair interface geometry, the hybrid protocols increase the merge-observable interface distance from $d+1$ to $2d+1$ and restore the perpendicular-observable interface distance from $\lfloor(d+1)/2\rfloor$ to $d$. We calculate how the threshold decreases when using truncated resource states and map correctable regions under resource-state errors, local circuit noise, and fusion erasure. We then convert these erasure thresholds into photon-loss thresholds and probe subthreshold performance using fusion boosting. At circuit and resource-state error rates of $10^{-3}$, local errors largely mask the interface-distance advantage. As local noise is reduced to $10^{-4}$ and below, the linear-chain protocols improve more rapidly with decreasing erasure, suggesting that interface distance enhancements are effective in low local noise regimes.

==> figures/2_preliminaries/01_alphabet.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (0) at (0, 1.65) { $Z$ spider};
		\node [style=Z dot] (1) at (0, 0.6) { $\alpha$};
		\node [style=none] (2) at (-0.55, 0.95) {};
		\node [style=none] (3) at (-0.55, 0.25) {};
		\node [style=none] (4) at (0.55, 0.95) {};
		\node [style=none] (5) at (0.55, 0.25) {};
		\node [style=none] (6) at (-0.55, 0.64) { $\vdots$};
		\node [style=none] (7) at (0.55, 0.64) { $\vdots$};
		\node [style=none] (8) at (-0.9, 0.6) { $m$};
		\node [style=none] (9) at (0.9, 0.6) { $n$};
		\node [style=none] (10) at (0, -0.55) { $\ket{0}^{\otimes n}\bra{0}^{\otimes m}$};
		\node [style=none] (11) at (0, -1) { $+\, e^{i \alpha} \ket{1}^{\otimes n}\bra{1}^{\otimes m}$};
		\node [style=none] (12) at (3.25, 1.65) { $X$ spider};
		\node [style=X dot] (13) at (3.25, 0.6) { $\alpha$};
		\node [style=none] (14) at (2.7, 0.95) {};
		\node [style=none] (15) at (2.7, 0.25) {};
		\node [style=none] (16) at (3.8, 0.95) {};
		\node [style=none] (17) at (3.8, 0.25) {};
		\node [style=none] (18) at (2.7, 0.64) { $\vdots$};
		\node [style=none] (19) at (3.8, 0.64) { $\vdots$};
		\node [style=none] (20) at (2.35, 0.6) { $m$};
		\node [style=none] (21) at (4.15, 0.6) { $n$};
		\node [style=none] (22) at (3.25, -0.55) { $\ket{+}^{\otimes n}\bra{+}^{\otimes m}$};
		\node [style=none] (23) at (3.25, -1) { $+\, e^{i \alpha} \ket{-}^{\otimes n}\bra{-}^{\otimes m}$};
		\node [style=none] (24) at (6.5, 1.65) { Hadamard};
		\node [style=hadamard] (25) at (6.5, 0.6) {};
		\node [style=none] (26) at (5.95, 0.6) {};
		\node [style=none] (27) at (7.05, 0.6) {};
		\node [style=none] (28) at (6.5, -0.55) { $\ket{+}\bra{0} + \ket{-}\bra{1}$};
		\node [style=none] (29) at (9.75, 1.65) { Port};
		\node [style=white dashed] (30) at (9.2, 0.6) {};
		\node [style=white] (31) at (10.3, 0.6) {};
		\node [style=none] (32) at (9.75, -0.55) { an input or output};
		\node [style=none] (33) at (9.75, -1) { of $D$, of degree one};
		\node [style=none] (34) at (14, 1.65) { Classical output};
		\node [style=Z dot] (35) at (15, 0.6) {};
		\node [style=none] (36) at (14.45, 0.6) {};
		\node [style=none] (37) at (15.55, 0.6) {};
		\node [style=none] (38) at (15, 1.05) {};
		\node [style=none] (39) at (15.25, 1.35) { $m_v$};
		\node [style=none] (40) at (14, -0.55) { outcome of a};
		\node [style=none] (41) at (14, -1) { measured spider};
		\node [style=none] (42) at (9.5, 1.25) {};
		\node [style=none] (43) at (9.25, 0.75) {};
		\node [style=Z dot] (44) at (13, 0.6) {};
		\node [style=none] (45) at (12.45, 0.6) {};
		\node [style=none] (46) at (13.55, 0.6) {};
		\node [style=Z dot] (48) at (13, 1.1) {};
		\node [style=none] (49) at (14, 0.6) {$=$};
		\node [style=none] (50) at (13.25, 1.35) {$m_v \pi$};
	\end{scope}
	\draw [style=simple, bend right=15] (1) to (2.center);
	\draw [style=simple, bend left=15] (1) to (3.center);
	\draw [style=simple, bend left=15] (1) to (4.center);
	\draw [style=simple, bend right=15] (1) to (5.center);
	\draw [style=simple, bend right=15] (13) to (14.center);
	\draw [style=simple, bend left=15] (13) to (15.center);
	\draw [style=simple, bend left=15] (13) to (16.center);
	\draw [style=simple, bend right=15] (13) to (17.center);
	\draw [style=simple] (25) to (26.center);
	\draw [style=simple] (25) to (27.center);
	\draw [style=simple] (30) to (31);
	\draw [style=simple] (35) to (36.center);
	\draw [style=simple] (35) to (37.center);
	\draw [style=boldedge] (35) to (38.center);
	\draw [style=arrowStyle, bend right=15] (42.center) to (43.center);
	\draw [style=simple] (44) to (45.center);
	\draw [style=simple] (44) to (46.center);
	\draw [style=simple] (48) to (44);
	\node [style=none] at (0, 1.65) { $Z$ spider};
	\node [style=Z dot] at (0, 0.6) { $\alpha$};
	\node [style=none] at (-0.55, 0.95) {};
	\node [style=none] at (-0.55, 0.25) {};
	\node [style=none] at (0.55, 0.95) {};
	\node [style=none] at (0.55, 0.25) {};
	\node [style=none] at (-0.55, 0.64) { $\vdots$};
	\node [style=none] at (0.55, 0.64) { $\vdots$};
	\node [style=none] at (-0.9, 0.6) { $m$};
	\node [style=none] at (0.9, 0.6) { $n$};
	\node [style=none] at (0, -0.55) { $\ket{0}^{\otimes n}\bra{0}^{\otimes m}$};
	\node [style=none] at (0, -1) { $+\, e^{i \alpha} \ket{1}^{\otimes n}\bra{1}^{\otimes m}$};
	\node [style=none] at (3.25, 1.65) { $X$ spider};
	\node [style=X dot] at (3.25, 0.6) { $\alpha$};
	\node [style=none] at (2.7, 0.95) {};
	\node [style=none] at (2.7, 0.25) {};
	\node [style=none] at (3.8, 0.95) {};
	\node [style=none] at (3.8, 0.25) {};
	\node [style=none] at (2.7, 0.64) { $\vdots$};
	\node [style=none] at (3.8, 0.64) { $\vdots$};
	\node [style=none] at (2.35, 0.6) { $m$};
	\node [style=none] at (4.15, 0.6) { $n$};
	\node [style=none] at (3.25, -0.55) { $\ket{+}^{\otimes n}\bra{+}^{\otimes m}$};
	\node [style=none] at (3.25, -1) { $+\, e^{i \alpha} \ket{-}^{\otimes n}\bra{-}^{\otimes m}$};
	\node [style=none] at (6.5, 1.65) { Hadamard};
	\node [style=hadamard] at (6.5, 0.6) {};
	\node [style=none] at (5.95, 0.6) {};
	\node [style=none] at (7.05, 0.6) {};
	\node [style=none] at (6.5, -0.55) { $\ket{+}\bra{0} + \ket{-}\bra{1}$};
	\node [style=none] at (9.75, 1.65) { Port};
	\node [style=white dashed] at (9.2, 0.6) {};
	\node [style=white] at (10.3, 0.6) {};
	\node [style=none] at (9.75, -0.55) { an input or output};
	\node [style=none] at (9.75, -1) { of $D$, of degree one};
	\node [style=none] at (14, 1.65) { Classical output};
	\node [style=Z dot] at (15, 0.6) {};
	\node [style=none] at (14.45, 0.6) {};
	\node [style=none] at (15.55, 0.6) {};
	\node [style=none] at (15, 1.05) {};
	\node [style=none] at (15.25, 1.35) { $m_v$};
	\node [style=none] at (14, -0.55) { outcome of a};
	\node [style=none] at (14, -1) { measured spider};
	\node [style=none] at (9.5, 1.25) {};
	\node [style=none] at (9.25, 0.75) {};
	\node [style=Z dot] at (13, 0.6) {};
	\node [style=none] at (12.45, 0.6) {};
	\node [style=none] at (13.55, 0.6) {};
	\node [style=Z dot] at (13, 1.1) {};
	\node [style=none] at (14, 0.6) {$=$};
	\node [style=none] at (13.25, 1.35) {$m_v \pi$};
\end{tikzpicture}


==> figures/2_preliminaries/02_stabiliser_web.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (122) at (0, 3) {};
		\node [style=none] (123) at (0, 2) {};
		\node [style=none] (124) at (0, 1) {};
		\node [style=none] (125) at (0, 0) {};
		\node [style=none] (127) at (2.5, 3) {};
		\node [style=none] (128) at (2.5, 2) {};
		\node [style=none] (129) at (2.5, 1) {};
		\node [style=none] (130) at (2.5, 0) {};
		\node [style=Z dot] (134) at (1, 3) {};
		\node [style=none] (151) at (2.5, 1.5) {};
		\node [style=X dot] (126) at (2, 1.5) {};
		\node [style=Z dot] (131) at (1, 0) {};
		\node [style=Z dot] (132) at (1, 1) {};
		\node [style=Z dot] (133) at (1, 2) {};
		\node [style=none] (152) at (4, 3) {};
		\node [style=none] (153) at (4, 2) {};
		\node [style=none] (154) at (4, 1) {};
		\node [style=none] (155) at (4, 0) {};
		\node [style=none] (156) at (6.5, 3) {};
		\node [style=none] (157) at (6.5, 2) {};
		\node [style=none] (158) at (6.5, 1) {};
		\node [style=none] (159) at (6.5, 0) {};
		\node [style=X dot] (160) at (5, 3) {};
		\node [style=none] (161) at (6.5, 1.5) {};
		\node [style=Z dot] (162) at (6, 1.5) {};
		\node [style=X dot] (163) at (5, 0) {};
		\node [style=X dot] (164) at (5, 1) {};
		\node [style=X dot] (165) at (5, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (131);
		\draw [style=webred] (131) to (130.center);
		\draw [style=webred] (129.center) to (132);
		\draw (132) to (124.center);
		\draw (123.center) to (133);
		\draw [style=webred] (133) to (128.center);
		\draw [out=180, in=360, style=webred] (127.center) to (134);
		\draw (134) to (122.center);
		\draw [style=boldwebred] (151.center) to (126);
		\draw [bend right=15, style=webred] (131) to (126);
		\draw [bend right=15, style=webred] (132) to (126);
		\draw [style=webred, bend right=15] (126) to (133);
		\draw [bend left=15, style=webred] (134) to (126);
		\draw (155.center) to (163);
		\draw [style=webgreen] (163) to (159.center);
		\draw [style=webgreen] (158.center) to (164);
		\draw (164) to (154.center);
		\draw (153.center) to (165);
		\draw [style=webgreen] (165) to (157.center);
		\draw [out=180, in=360, style=webgreen] (156.center) to (160);
		\draw (160) to (152.center);
		\draw [style=boldwebgreen] (161.center) to (162);
		\draw [bend right=15, style=webgreen] (163) to (162);
		\draw [bend right=15, style=webgreen] (164) to (162);
		\draw [style=webgreen, bend right=15] (162) to (165);
		\draw [bend left=15, style=webgreen] (160) to (162);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/2_preliminaries/03_teleportation_web.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 2) {};
		\node [style=Z dot] (1) at (2, 2) {};
		\node [style=X dot] (2) at (1, 1) {};
		\node [style=X dot] (4) at (2, 1) {};
		\node [style=none] (5) at (2, 0) {};
		\node [style=Z dot] (9) at (1, 2) {};
		\node [style=Z dot] (10) at (-1, 1) {};
		\node [style=X dot] (11) at (-1, 0) {};
		\node [style=none] (12) at (2.25, 2.25) {};
		\node [style=none] (13) at (2.25, 1.25) {};
		\node [style=X dot] (14) at (0, 0) {};
		\node [style=Z dot] (15) at (0, 1) {};
		\node [style=none] (16) at (4, 2) {};
		\node [style=Z dot] (17) at (7, 2) {};
		\node [style=X dot] (18) at (6, 1) {};
		\node [style=X dot] (20) at (7, 1) {};
		\node [style=none] (21) at (7, 0) {};
		\node [style=Z dot] (22) at (6, 2) {};
		\node [style=Z dot] (23) at (4, 1) {};
		\node [style=X dot] (24) at (4, 0) {};
		\node [style=none] (25) at (7.25, 2.25) {};
		\node [style=none] (26) at (7.25, 1.25) {};
		\node [style=X dot] (27) at (5, 0) {};
		\node [style=Z dot] (28) at (5, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (9);
		\draw (9) to (2);
		\draw (2) to (4);
		\draw (9) to (1);
		\draw [style=boldedge] (13.center) to (4);
		\draw [style=boldwebgreen] (12.center) to (1);
		\draw [style=simple] (14) to (15);
		\draw [style=simple] (15) to (10);
		\draw [style=simple] (11) to (14);
		\draw [style=simple] (5.center) to (14);
		\draw [style=simple] (2) to (15);
		\draw [style=webgreen] (0.center) to (9);
		\draw [style=webgreen] (9) to (1);
		\draw [style=webgreen] (9) to (2);
		\draw [style=webgreen] (2) to (15);
		\draw [style=webgreen] (15) to (10);
		\draw [style=webgreen] (15) to (14);
		\draw [style=webgreen] (14) to (5.center);
		\draw [style=simple] (16.center) to (22);
		\draw [style=simple] (22) to (18);
		\draw [style=webred] (18) to (20);
		\draw (22) to (17);
		\draw [style=boldwebred] (26.center) to (20);
		\draw [style=boldedge] (25.center) to (17);
		\draw [style=simple] (27) to (28);
		\draw [style=simple] (28) to (23);
		\draw [style=webred] (24) to (27);
		\draw [style=simple] (21.center) to (27);
		\draw [style=simple] (18) to (28);
		\draw [style=webred] (16.center) to (22);
		\draw [style=simple] (22) to (17);
		\draw [style=webred] (22) to (18);
		\draw [style=webred] (18) to (28);
		\draw [style=simple] (28) to (23);
		\draw [style=webred] (28) to (27);
		\draw [style=webred] (27) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/2_preliminaries/04_check_web.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (60) at (0, 2) {};
		\node [style=none] (61) at (0, 0) {};
		\node [style=Z dot] (62) at (1.5, 1) {};
		\node [style=none] (152) at (2, 1) {};
		\node [style=X dot] (154) at (1, 2) {};
		\node [style=X dot] (155) at (1, 0) {};
		\node [style=Z dot] (156) at (3.5, 1) {};
		\node [style=none] (157) at (4, 2) {};
		\node [style=none] (158) at (4, 0) {};
		\node [style=X dot] (159) at (3, 0) {};
		\node [style=X dot] (160) at (3, 2) {};
		\node [style=none] (161) at (4, 1) {};
		\node [style=none] (184) at (6, 2) {};
		\node [style=none] (185) at (6, 0) {};
		\node [style=X dot] (186) at (7.5, 1) {};
		\node [style=none] (187) at (8, 1) {};
		\node [style=Z dot] (188) at (7, 2) {};
		\node [style=Z dot] (189) at (7, 0) {};
		\node [style=X dot] (190) at (9.5, 1) {};
		\node [style=none] (191) at (10, 2) {};
		\node [style=none] (192) at (10, 0) {};
		\node [style=Z dot] (193) at (9, 0) {};
		\node [style=Z dot] (194) at (9, 2) {};
		\node [style=none] (195) at (10, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15, style=webgreen] (155) to (62);
		\draw [bend left=15, style=webgreen] (154) to (62);
		\draw [style=simple] (61.center) to (155);
		\draw (154) to (60.center);
		\draw [style=boldwebgreen] (152.center) to (62);
		\draw [style=simple] (60.center) to (154);
		\draw [bend right=15, style=webgreen] (159) to (156);
		\draw [bend left=15, style=webgreen] (160) to (156);
		\draw [style=webgreen] (155) to (159);
		\draw (159) to (158.center);
		\draw (157.center) to (160);
		\draw (160) to (154);
		\draw [style=boldwebgreen] (161.center) to (156);
		\draw [style=webgreen] (154) to (160);
		\draw [bend right=15, style=webred] (189) to (186);
		\draw [bend left=15, style=webred] (188) to (186);
		\draw [style=simple] (185.center) to (189);
		\draw (188) to (184.center);
		\draw [style=boldwebred] (187.center) to (186);
		\draw [style=simple] (184.center) to (188);
		\draw [bend right=15, style=webred] (193) to (190);
		\draw [bend left=15, style=webred] (194) to (190);
		\draw [style=webred] (189) to (193);
		\draw (193) to (192.center);
		\draw (191.center) to (194);
		\draw [style=webred] (194) to (188);
		\draw [style=boldwebred] (195.center) to (190);
		\draw [style=webred] (188) to (194);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/3_syndrome_extraction/01_generator_projectors.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=Z dot] (0) at (1, 5) {};
		\node [style=Z dot] (1) at (1, 4) {};
		\node [style=Z dot] (2) at (1, 3) {};
		\node [style=Z dot] (3) at (1, 2) {};
		\node [style=X dot] (4) at (2, 3.5) {};
		\node [style=none] (5) at (0, 5) {};
		\node [style=none] (6) at (0, 4) {};
		\node [style=none] (7) at (0, 3) {};
		\node [style=none] (8) at (0, 2) {};
		\node [style=none] (9) at (2.5, 2) {};
		\node [style=none] (10) at (2.5, 4) {};
		\node [style=none] (11) at (2.5, 5) {};
		\node [style=none] (12) at (2.5, 3) {};
		\node [style=none] (13) at (1.5, 5.75) {$\Pi_{Z\!Z\!Z\!Z}$};
		\node [style=X dot] (15) at (1, 0) {};
		\node [style=X dot] (16) at (1, -1.5) {};
		\node [style=Z dot] (18) at (1.5, -0.75) {};
		\node [style=none] (20) at (0, 0) {};
		\node [style=none] (21) at (0, -1.5) {};
		\node [style=none] (24) at (2.5, 0) {};
		\node [style=none] (26) at (2.5, -1.5) {};
		\node [style=none] (27) at (1.5, 0.75) {$\Pi_{X\!X}$};
	\end{scope}
	\draw [style=simple] (5.center) to (0);
	\draw [style=simple] (0) to (11.center);
	\draw [style=simple] (1) to (6.center);
	\draw [style=simple] (7.center) to (2);
	\draw [style=simple] (8.center) to (3);
	\draw [style=simple, bend left=15] (1) to (4);
	\draw [style=simple, bend left=15] (0) to (4);
	\draw [style=simple, bend left=15] (4) to (2);
	\draw [style=simple, bend right=15] (3) to (4);
	\draw [style=simple] (1) to (10.center);
	\draw [style=simple] (3) to (9.center);
	\draw [style=simple] (12.center) to (2);
	\draw [style=simple] (15) to (20.center);
	\draw [style=simple] (21.center) to (16);
	\draw [style=simple, bend left=15] (15) to (18);
	\draw [style=simple, bend left=15] (18) to (16);
	\draw [style=simple] (15) to (24.center);
	\draw [style=simple] (26.center) to (16);
	\node [style=Z dot] at (1, 5) {};
	\node [style=Z dot] at (1, 4) {};
	\node [style=Z dot] at (1, 3) {};
	\node [style=Z dot] at (1, 2) {};
	\node [style=X dot] at (2, 3.5) {};
	\node [style=none] at (0, 5) {};
	\node [style=none] at (0, 4) {};
	\node [style=none] at (0, 3) {};
	\node [style=none] at (0, 2) {};
	\node [style=none] at (2.5, 2) {};
	\node [style=none] at (2.5, 4) {};
	\node [style=none] at (2.5, 5) {};
	\node [style=none] at (2.5, 3) {};
	\node [style=none] at (1.5, 5.75) {$\Pi_{Z\!Z\!Z\!Z}$};
	\node [style=X dot] at (1, 0) {};
	\node [style=X dot] at (1, -1.5) {};
	\node [style=Z dot] at (1.5, -0.75) {};
	\node [style=none] at (0, 0) {};
	\node [style=none] at (0, -1.5) {};
	\node [style=none] at (2.5, 0) {};
	\node [style=none] at (2.5, -1.5) {};
	\node [style=none] at (1.5, 0.75) {$\Pi_{X\!X}$};
\end{tikzpicture}


==> figures/3_syndrome_extraction/02_surface_code_zx_rot.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (1034) at (14.5, 7) {};
		\node [style=none] (1035) at (14.5, 4.5) {};
		\node [style=none] (1036) at (13, 3.5) {};
		\node [style=none] (1037) at (13, 6) {};
		\node [style=none] (1038) at (13, 3.5) {};
		\node [style=none] (1039) at (13, 1) {};
		\node [style=none] (1040) at (11.5, 0) {};
		\node [style=none] (1041) at (11.5, 2.5) {};
		\node [style=none] (863) at (16.5, 2.5) {};
		\node [style=none] (866) at (16.5, 5) {};
		\node [style=none] (867) at (16.5, 2.5) {};
		\node [style=none] (868) at (19.5, 2) {};
		\node [style=none] (869) at (19.5, 4.5) {};
		\node [style=none] (870) at (18, 1) {};
		\node [style=none] (873) at (18, 6) {};
		\node [style=none] (877) at (18, 6) {};
		\node [style=none] (878) at (18, 3.5) {};
		\node [style=none] (880) at (16.5, 5) {};
		\node [style=none] (881) at (18, 6) {};
		\node [style=none] (882) at (18, 1) {};
		\node [style=none] (885) at (16.5, 5) {};
		\node [style=none] (887) at (18, 1) {};
		\node [style=none] (888) at (19.5, 2) {};
		\node [style=none] (889) at (18, 1) {};
		\node [style=none] (890) at (18, 3.5) {};
		\node [style=none] (892) at (19.5, 2) {};
		\node [style=none] (894) at (18, 6) {};
		\node [style=none] (895) at (18, 3.5) {};
		\node [style=none] (897) at (18, 1) {};
		\node [style=none] (898) at (16.5, 5) {};
		\node [style=none] (900) at (19.5, 2) {};
		\node [style=none] (1003) at (-1, 4.5) {};
		\node [style=none] (1004) at (-1, 2) {};
		\node [style=none] (1005) at (-2.5, 1) {};
		\node [style=none] (1006) at (-2.5, 3.5) {};
		\node [style=none] (1007) at (-2.5, 6) {};
		\node [style=none] (1008) at (-2.5, 3.5) {};
		\node [style=none] (1009) at (-4, 2.5) {};
		\node [style=none] (1010) at (-4, 5) {};
		\node [style=none] (1011) at (6.5, 2.5) {};
		\node [style=none] (1012) at (6.5, 5) {};
		\node [style=none] (1013) at (6.5, 2.5) {};
		\node [style=none] (1014) at (9.5, 2) {};
		\node [style=none] (1015) at (9.5, 4.5) {};
		\node [style=none] (1016) at (8, 1) {};
		\node [style=none] (1017) at (8, 6) {};
		\node [style=none] (1018) at (8, 6) {};
		\node [style=none] (1019) at (8, 3.5) {};
		\node [style=none] (1020) at (6.5, 5) {};
		\node [style=none] (1021) at (8, 6) {};
		\node [style=none] (1022) at (8, 1) {};
		\node [style=none] (1023) at (6.5, 5) {};
		\node [style=none] (1024) at (8, 1) {};
		\node [style=none] (1025) at (9.5, 2) {};
		\node [style=none] (1026) at (8, 1) {};
		\node [style=none] (1027) at (8, 3.5) {};
		\node [style=none] (1028) at (9.5, 2) {};
		\node [style=none] (1029) at (8, 6) {};
		\node [style=none] (1030) at (8, 3.5) {};
		\node [style=none] (1031) at (8, 1) {};
		\node [style=none] (1032) at (6.5, 5) {};
		\node [style=none] (1033) at (9.5, 2) {};
		\node [style=none] (858) at (-1, 7) {};
		\node [style=none] (859) at (-1, 4.5) {};
		\node [style=none] (860) at (-2.5, 3.5) {};
		\node [style=none] (861) at (-2.5, 6) {};
		\node [style=none] (854) at (-2.5, 3.5) {};
		\node [style=none] (855) at (-2.5, 1) {};
		\node [style=none] (856) at (-4, 0) {};
		\node [style=none] (857) at (-4, 2.5) {};
		\node [style=X dot] (903) at (2.25, 1.75) {};
		\node [style=X dot] (904) at (3.75, 5.25) {};
		\node [style=Z dot] (905) at (4.5, 7) {};
		\node [style=Z dot] (906) at (4.5, 4.5) {};
		\node [style=Z dot] (907) at (3, 6) {};
		\node [style=Z dot] (908) at (3, 3.5) {};
		\node [style=Z dot] (909) at (1.5, 0) {};
		\node [style=Z dot] (910) at (3, 1) {};
		\node [style=Z dot] (911) at (1.5, 5) {};
		\node [style=Z dot] (912) at (1.5, 2.5) {};
		\node [style=Z dot] (913) at (4.5, 2) {};
		\node [style=X dot] (918) at (9.5, 7) {};
		\node [style=X dot] (919) at (9.5, 4.5) {};
		\node [style=X dot] (920) at (8, 6) {};
		\node [style=X dot] (921) at (8, 3.5) {};
		\node [style=X dot] (922) at (6.5, 0) {};
		\node [style=X dot] (923) at (8, 1) {};
		\node [style=X dot] (924) at (6.5, 5) {};
		\node [style=X dot] (925) at (6.5, 2.5) {};
		\node [style=X dot] (926) at (9.5, 2) {};
		\node [style=Z dot] (927) at (7.25, 4.25) {};
		\node [style=Z dot] (928) at (8.75, 2.75) {};
		\node [style=X dot] (946) at (12.25, 1.75) {};
		\node [style=X dot] (947) at (13.75, 5.25) {};
		\node [style=Z dot] (948) at (14.5, 7) {};
		\node [style=Z dot] (949) at (14.5, 4.5) {};
		\node [style=Z dot] (950) at (13, 6) {};
		\node [style=Z dot] (951) at (13, 3.5) {};
		\node [style=Z dot] (952) at (11.5, 0) {};
		\node [style=Z dot] (953) at (13, 1) {};
		\node [style=Z dot] (954) at (11.5, 5) {};
		\node [style=Z dot] (955) at (11.5, 2.5) {};
		\node [style=Z dot] (956) at (14.5, 2) {};
		\node [style=X dot] (957) at (19.5, 7) {};
		\node [style=X dot] (958) at (19.5, 4.5) {};
		\node [style=X dot] (959) at (18, 6) {};
		\node [style=X dot] (960) at (18, 3.5) {};
		\node [style=X dot] (961) at (16.5, 0) {};
		\node [style=X dot] (962) at (18, 1) {};
		\node [style=X dot] (963) at (16.5, 5) {};
		\node [style=X dot] (964) at (16.5, 2.5) {};
		\node [style=X dot] (965) at (19.5, 2) {};
		\node [style=Z dot] (966) at (17.25, 4.25) {};
		\node [style=Z dot] (967) at (18.75, 2.75) {};
		\node [style=none] (970) at (2.75, 1.75) {};
		\node [style=none] (971) at (12.75, 1.75) {};
		\node [style=none] (974) at (21, 7) {};
		\node [style=none] (975) at (21, 4.5) {};
		\node [style=none] (976) at (19.5, 6) {};
		\node [style=none] (977) at (19.5, 3.5) {};
		\node [style=none] (978) at (18, 0) {};
		\node [style=none] (979) at (19.5, 1) {};
		\node [style=none] (980) at (18, 5) {};
		\node [style=none] (981) at (18, 2.5) {};
		\node [style=none] (982) at (21, 2) {};
		\node [style=none] (983) at (3, 7) {};
		\node [style=none] (984) at (3, 4.5) {};
		\node [style=none] (985) at (1.5, 6) {};
		\node [style=none] (986) at (1.5, 3.5) {};
		\node [style=none] (987) at (0, 0) {};
		\node [style=none] (988) at (1.5, 1) {};
		\node [style=none] (989) at (0, 5) {};
		\node [style=none] (990) at (0, 2.5) {};
		\node [style=none] (991) at (3, 2) {};
		\node [style=X dot] (992) at (2.25, 6.75) {};
		\node [style=X dot, tikzit above] (993) at (12.25, 6.75) {};
		\node [style=X dot] (994) at (3.75, 0.25) {};
		\node [style=X dot] (995) at (13.75, 0.25) {};
		\node [style=Z dot] (996) at (5.75, 0.75) {};
		\node [style=Z dot] (997) at (10.25, 6.25) {};
		\node [style=Z dot] (998) at (20.25, 6.25) {};
		\node [style=Z dot] (999) at (15.75, 0.75) {};
		\node [style=none] (1000) at (16.25, 0.75) {};
		\node [style=none] (1001) at (-4, 5) {};
		\node [style=none] (1002) at (-2.5, 6) {};
		\node [style=none] (1042) at (-2.5, 1) {};
		\node [style=none] (1043) at (-1, 2) {};
		\node [style=none] (1044) at (-4, 0) {};
		\node [style=none] (1045) at (-4, 2.5) {};
		\node [style=none] (1046) at (-1, 7) {};
		\node [style=none] (1047) at (-1, 4.5) {};
	\end{scope}
	\draw [style=surface X red, out=30, in=30, looseness=1.25] (1046.center) to (1047.center);
	\draw [style=surface X red, out=-150, in=-150, looseness=1.25] (1045.center) to (1044.center);
	\draw (965) to (956);
	\draw (960) to (951);
	\draw (958) to (949);
	\draw (949) to (919);
	\draw (926) to (956);
	\draw [style=webred] (953) to (923);
	\draw [style=simple] (926) to (913);
	\draw [style=webred] (921) to (908);
	\draw [style=simple] (984.center) to (906);
	\draw [style=simple] (910) to (988.center);
	\draw [style=webgreen] (907) to (985.center);
	\draw [style=surface Z green, out=-90, in=-90, looseness=2.25] (1043.center) to (1042.center);
	\draw [style=surface X red] (1004) to (1005.center) to (1006.center) to (1003.center) to cycle;
	\draw [style=surface X red] (1008) to (1009.center) to (1010.center) to (1007.center) to cycle;
	\draw [style=surface X red] (1004) to (1005.center) to (1006.center) to (1003.center);
	\draw [style=surface Z green] (859) to (860.center) to (861.center) to (858.center) to cycle;
	\draw [style=surface Z green, out=90, in=90, looseness=2.25] (1001.center) to (1002.center);
	\draw [style=webgreen] (918) to (948);
	\draw [style=simple] (997) to (919);
	\draw [style=surface Z green] (855) to (856.center) to (857.center) to (854.center) to cycle;
	\draw [style=webgreen] (905) to (904);
	\draw [style=webgreen] (904) to (907);
	\draw [style=simple] (904) to (908);
	\draw [style=simple] (904) to (906);
	\draw [style=webred] (908) to (903);
	\draw [style=webred] (903) to (910);
	\draw [style=webred] (903) to (909);
	\draw [style=webred] (903) to (912);
	\draw (924) to (927);
	\draw [style=webred] (927) to (921);
	\draw [style=webred] (921) to (928);
	\draw [style=simple] (928) to (926);
	\draw (927) to (920);
	\draw [style=webred] (928) to (923);
	\draw (928) to (919);
	\draw [style=webred] (925) to (912);
	\draw (919) to (906);
	\draw [style=webgreen] (907) to (920);
	\draw [style=webgreen] (918) to (905);
	\draw [style=simple] (948) to (947);
	\draw [style=simple] (947) to (950);
	\draw [style=simple] (947) to (951);
	\draw [style=simple] (947) to (949);
	\draw [style=webred] (951) to (946);
	\draw [style=webred] (946) to (953);
	\draw [style=webred] (946) to (952);
	\draw [style=webred] (946) to (955);
	\draw [style=webgreen] (950) to (920);
	\draw [style=webgreen] (924) to (954);
	\draw [style=webred] (951) to (921);
	\draw [style=webred] (952) to (922);
	\draw [style=webgreen] (948) to (947);
	\draw [style=webgreen] (947) to (950);
	\draw [style=simple] (947) to (951);
	\draw [style=simple] (947) to (949);
	\draw [style=webred] (951) to (946);
	\draw [style=webred] (946) to (953);
	\draw [style=webred] (946) to (952);
	\draw [style=webred] (946) to (955);
	\draw (963) to (966);
	\draw (966) to (960);
	\draw (960) to (967);
	\draw (967) to (965);
	\draw (966) to (964);
	\draw (966) to (959);
	\draw (967) to (962);
	\draw (967) to (958);
	\draw (964) to (955);
	\draw [style=webgreen] (950) to (959);
	\draw [style=webgreen] (957) to (948);
	\draw (953) to (962);
	\draw (961) to (952);
	\draw [style=webred] (927) to (925);
	\draw [style=webgreen] (980.center) to (963);
	\draw [style=webgreen] (976.center) to (959);
	\draw [style=webgreen] (974.center) to (957);
	\draw [style=simple] (977.center) to (960);
	\draw [style=simple] (975.center) to (958);
	\draw [style=webgreen] (981.center) to (964);
	\draw [style=webgreen] (978.center) to (961);
	\draw [style=simple] (979.center) to (962);
	\draw [style=simple] (982.center) to (965);
	\draw [style=webgreen] (905) to (983.center);
	\draw [style=webgreen] (989.center) to (911);
	\draw [style=simple] (908) to (986.center);
	\draw [style=simple] (912) to (990.center);
	\draw [style=simple] (913) to (991.center);
	\draw [style=simple] (909) to (987.center);
	\draw [style=webgreen] (992) to (907);
	\draw [style=webgreen] (992) to (911);
	\draw [style=simple] (910) to (994);
	\draw [style=simple] (994) to (913);
	\draw [style=simple] (953) to (995);
	\draw [style=simple] (995) to (956);
	\draw [style=webred] (922) to (996);
	\draw [style=simple] (918) to (997);
	\draw [style=simple] (957) to (998);
	\draw [style=simple] (998) to (958);
	\draw [style=webgreen] (964) to (999);
	\draw [style=webgreen] (999) to (961);
	\draw [style=webred] (910) to (923);
	\draw [style=webred] (996) to (925);
	\draw (960) to (951);
	\draw (960) to (951);
	\draw [style=surface Z green] (855) to (856.center) to (857.center) to (854.center);
	\draw (960) to (951);
	\draw [style=surface Z green] (1038) to (1039);
	\draw (949) to (919);
	\draw (949) to (919);
	\node [style=none] at (14.5, 7) {};
	\node [style=none] at (14.5, 4.5) {};
	\node [style=none] at (13, 3.5) {};
	\node [style=none] at (13, 6) {};
	\node [style=none] at (13, 3.5) {};
	\node [style=none] at (13, 1) {};
	\node [style=none] at (11.5, 0) {};
	\node [style=none] at (11.5, 2.5) {};
	\node [style=none] at (16.5, 2.5) {};
	\node [style=none] at (16.5, 5) {};
	\node [style=none] at (16.5, 2.5) {};
	\node [style=none] at (19.5, 2) {};
	\node [style=none] at (19.5, 4.5) {};
	\node [style=none] at (18, 1) {};
	\node [style=none] at (18, 6) {};
	\node [style=none] at (18, 6) {};
	\node [style=none] at (18, 3.5) {};
	\node [style=none] at (16.5, 5) {};
	\node [style=none] at (18, 6) {};
	\node [style=none] at (18, 1) {};
	\node [style=none] at (16.5, 5) {};
	\node [style=none] at (18, 1) {};
	\node [style=none] at (19.5, 2) {};
	\node [style=none] at (18, 1) {};
	\node [style=none] at (18, 3.5) {};
	\node [style=none] at (19.5, 2) {};
	\node [style=none] at (18, 6) {};
	\node [style=none] at (18, 3.5) {};
	\node [style=none] at (18, 1) {};
	\node [style=none] at (16.5, 5) {};
	\node [style=none] at (19.5, 2) {};
	\node [style=none] at (-1, 4.5) {};
	\node [style=none] at (-1, 2) {};
	\node [style=none] at (-2.5, 1) {};
	\node [style=none] at (-2.5, 3.5) {};
	\node [style=none] at (-2.5, 6) {};
	\node [style=none] at (-2.5, 3.5) {};
	\node [style=none] at (-4, 2.5) {};
	\node [style=none] at (-4, 5) {};
	\node [style=none] at (6.5, 2.5) {};
	\node [style=none] at (6.5, 5) {};
	\node [style=none] at (6.5, 2.5) {};
	\node [style=none] at (9.5, 2) {};
	\node [style=none] at (9.5, 4.5) {};
	\node [style=none] at (8, 1) {};
	\node [style=none] at (8, 6) {};
	\node [style=none] at (8, 6) {};
	\node [style=none] at (8, 3.5) {};
	\node [style=none] at (6.5, 5) {};
	\node [style=none] at (8, 6) {};
	\node [style=none] at (8, 1) {};
	\node [style=none] at (6.5, 5) {};
	\node [style=none] at (8, 1) {};
	\node [style=none] at (9.5, 2) {};
	\node [style=none] at (8, 1) {};
	\node [style=none] at (8, 3.5) {};
	\node [style=none] at (9.5, 2) {};
	\node [style=none] at (8, 6) {};
	\node [style=none] at (8, 3.5) {};
	\node [style=none] at (8, 1) {};
	\node [style=none] at (6.5, 5) {};
	\node [style=none] at (9.5, 2) {};
	\node [style=none] at (-1, 7) {};
	\node [style=none] at (-1, 4.5) {};
	\node [style=none] at (-2.5, 3.5) {};
	\node [style=none] at (-2.5, 6) {};
	\node [style=none] at (-2.5, 3.5) {};
	\node [style=none] at (-2.5, 1) {};
	\node [style=none] at (-4, 0) {};
	\node [style=none] at (-4, 2.5) {};
	\node [style=X dot] at (2.25, 1.75) {};
	\node [style=X dot] at (3.75, 5.25) {};
	\node [style=Z dot] at (4.5, 7) {};
	\node [style=Z dot] at (4.5, 4.5) {};
	\node [style=Z dot] at (3, 6) {};
	\node [style=Z dot] at (3, 3.5) {};
	\node [style=Z dot] at (1.5, 0) {};
	\node [style=Z dot] at (3, 1) {};
	\node [style=Z dot] at (1.5, 5) {};
	\node [style=Z dot] at (1.5, 2.5) {};
	\node [style=Z dot] at (4.5, 2) {};
	\node [style=X dot] at (9.5, 7) {};
	\node [style=X dot] at (9.5, 4.5) {};
	\node [style=X dot] at (8, 6) {};
	\node [style=X dot] at (8, 3.5) {};
	\node [style=X dot] at (6.5, 0) {};
	\node [style=X dot] at (8, 1) {};
	\node [style=X dot] at (6.5, 5) {};
	\node [style=X dot] at (6.5, 2.5) {};
	\node [style=X dot] at (9.5, 2) {};
	\node [style=Z dot] at (7.25, 4.25) {};
	\node [style=Z dot] at (8.75, 2.75) {};
	\node [style=X dot] at (12.25, 1.75) {};
	\node [style=X dot] at (13.75, 5.25) {};
	\node [style=Z dot] at (14.5, 7) {};
	\node [style=Z dot] at (14.5, 4.5) {};
	\node [style=Z dot] at (13, 6) {};
	\node [style=Z dot] at (13, 3.5) {};
	\node [style=Z dot] at (11.5, 0) {};
	\node [style=Z dot] at (13, 1) {};
	\node [style=Z dot] at (11.5, 5) {};
	\node [style=Z dot] at (11.5, 2.5) {};
	\node [style=Z dot] at (14.5, 2) {};
	\node [style=X dot] at (19.5, 7) {};
	\node [style=X dot] at (19.5, 4.5) {};
	\node [style=X dot] at (18, 6) {};
	\node [style=X dot] at (18, 3.5) {};
	\node [style=X dot] at (16.5, 0) {};
	\node [style=X dot] at (18, 1) {};
	\node [style=X dot] at (16.5, 5) {};
	\node [style=X dot] at (16.5, 2.5) {};
	\node [style=X dot] at (19.5, 2) {};
	\node [style=Z dot] at (17.25, 4.25) {};
	\node [style=Z dot] at (18.75, 2.75) {};
	\node [style=none] at (2.75, 1.75) {};
	\node [style=none] at (12.75, 1.75) {};
	\node [style=none] at (21, 7) {};
	\node [style=none] at (21, 4.5) {};
	\node [style=none] at (19.5, 6) {};
	\node [style=none] at (19.5, 3.5) {};
	\node [style=none] at (18, 0) {};
	\node [style=none] at (19.5, 1) {};
	\node [style=none] at (18, 5) {};
	\node [style=none] at (18, 2.5) {};
	\node [style=none] at (21, 2) {};
	\node [style=none] at (3, 7) {};
	\node [style=none] at (3, 4.5) {};
	\node [style=none] at (1.5, 6) {};
	\node [style=none] at (1.5, 3.5) {};
	\node [style=none] at (0, 0) {};
	\node [style=none] at (1.5, 1) {};
	\node [style=none] at (0, 5) {};
	\node [style=none] at (0, 2.5) {};
	\node [style=none] at (3, 2) {};
	\node [style=X dot] at (2.25, 6.75) {};
	\node [style=X dot] at (12.25, 6.75) {};
	\node [style=X dot] at (3.75, 0.25) {};
	\node [style=X dot] at (13.75, 0.25) {};
	\node [style=Z dot] at (5.75, 0.75) {};
	\node [style=Z dot] at (10.25, 6.25) {};
	\node [style=Z dot] at (20.25, 6.25) {};
	\node [style=Z dot] at (15.75, 0.75) {};
	\node [style=none] at (16.25, 0.75) {};
	\node [style=none] at (-4, 5) {};
	\node [style=none] at (-2.5, 6) {};
	\node [style=none] at (-2.5, 1) {};
	\node [style=none] at (-1, 2) {};
	\node [style=none] at (-4, 0) {};
	\node [style=none] at (-4, 2.5) {};
	\node [style=none] at (-1, 7) {};
	\node [style=none] at (-1, 4.5) {};
	\draw [style=webgreen, tikzit above] (993) to (950);
	\draw [style=webgreen, tikzit above] (993) to (954);
	\draw [style=webgreen, tikzit above] (924) to (911);
	\draw [style=webred, tikzit above] (922) to (909);
	\draw [style=webgreen, tikzit above] (963) to (954);
	\draw [style=webred, tikzit above] (955) to (925);
	\node [style=X dot] at (12.25, 6.75) {};
	\node [style=Z dot] at (13, 6) {};
	\node [style=Z dot] at (11.5, 5) {};
	\node [style=X dot] at (6.5, 5) {};
	\node [style=Z dot] at (1.5, 5) {};
	\node [style=X dot] at (6.5, 0) {};
	\node [style=Z dot] at (1.5, 0) {};
	\node [style=X dot] at (16.5, 5) {};
	\node [style=Z dot] at (11.5, 2.5) {};
	\node [style=X dot] at (6.5, 2.5) {};
\end{tikzpicture}


==> figures/3_syndrome_extraction/05_split_check.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (1366) at (10.5, 0) {};
		\node [style=none] (1367) at (11.75, 1) {};
		\node [style=none] (1368) at (11.75, 0) {};
		\node [style=none] (1369) at (13, 1) {};
		\node [style=none] (1348) at (7.5, 0) {};
		\node [style=none] (1349) at (8.75, 1) {};
		\node [style=none] (1350) at (8.75, 0) {};
		\node [style=none] (1351) at (10, 1) {};
		\node [style=none] (471) at (13, 1) {};
		\node [style=none] (472) at (7.5, 0) {};
		\node [style=none] (473) at (8.75, 1) {};
		\node [style=none] (474) at (13, 1) {};
		\node [style=X dot] (475) at (7.5, 0) {};
		\node [style=X dot] (476) at (8.75, 1) {};
		\node [style=X dot] (477) at (13, 1) {};
		\node [style=X dot] (478) at (13.5, 2.5) {};
		\node [style=X dot] (479) at (11.75, 0) {};
		\node [style=X dot] (480) at (7.5, 4) {};
		\node [style=X dot] (481) at (8.75, 5) {};
		\node [style=X dot] (482) at (13, 5) {};
		\node [style=X dot] (483) at (11.75, 4) {};
		\node [style=Z dot] (484) at (11.75, 2) {};
		\node [style=Z dot] (485) at (13, 3) {};
		\node [style=Z dot] (486) at (8.75, 3) {};
		\node [style=Z dot] (487) at (7.5, 2) {};
		\node [style=Z dot] (488) at (9.25, 4.5) {};
		\node [style=Z dot] (489) at (9.25, 0.5) {};
		\node [style=X dot] (490) at (7, 2.5) {};
		\node [style=X dot] (491) at (8, 1.5) {};
		\node [style=X dot] (492) at (10.5, 3.5) {};
		\node [style=Z dot] (493) at (11.25, 0.5) {};
		\node [style=Z dot] (494) at (11.25, 4.5) {};
		\node [style=X dot] (495) at (12.5, 3.5) {};
		\node [style=X dot] (496) at (10, 1.5) {};
		\node [style=none] (9001) at (5.5, 4.4) {$\mathcal{S}_v$ for};
		\node [style=none] (9004) at (1.75, 6) {$D=(V,E)$};
		\node [style=none] (9007) at (5.5, 2.5) {$\to$};
		\node [style=none] (9008) at (7.75, -1.5) {$\bar{S}$};
		\node [style=none] (9009) at (11.75, -1.5) {$S$};
		\node [style=none] (9010) at (10.25, 5.25) {$\partial E(S)$};
		\node [style=none] (9011) at (8.75, -1) {};
		\node [style=none] (9012) at (7, -1) {};
		\node [style=none] (9013) at (12.75, -1) {};
		\node [style=none] (9014) at (11, -1) {};
		\node [style=none] (9043) at (5.5, 3.4000000000000004) {$v \in \partial V(S)$};
		\begin{scope}[opacity=0.2, tikzit layer=fade]
			\node [style=none] (1346) at (0, 0) {};
			\node [style=none] (1347) at (1.25, 1) {};
			\node [style=none] (312) at (0, 0) {};
			\node [style=none] (313) at (1.25, 1) {};
			\node [style=X dot] (265) at (0, 0) {};
			\node [style=X dot] (266) at (1.25, 1) {};
			\node [style=X dot] (320) at (0, 4) {};
			\node [style=X dot] (321) at (1.25, 5) {};
			\node [style=Z dot] (355) at (1.25, 3) {};
			\node [style=Z dot] (356) at (0, 2) {};
			\node [style=X dot] (468) at (-0.5, 2.5) {};
		\end{scope}
		\begin{scope}[tikzit layer=layer3]
		\end{scope}
		\begin{scope}[tikzit layer=non fade]
			\node [style=X dot, tikzit above] (9027) at (3, 3.5) {};
			\node [style=none] (1345) at (3.5, 1) {};
			\node [style=none] (328) at (3.5, 1) {};
			\node [style=none] (314) at (3.5, 1) {};
			\node [style=X dot] (267) at (3.5, 1) {};
			\node [style=X dot] (279) at (4, 2.5) {};
			\node [style=X dot] (308) at (2.25, 0) {};
			\node [style=X dot] (322) at (3.5, 5) {};
			\node [style=Z dot] (350) at (3.5, 3) {};
			\node [style=Z dot] (467) at (1.75, 0.5) {};
			\node [style=Z dot, tikzit above] (466) at (1.75, 4.5) {};
			\node [style=X dot, tikzit above] (469) at (0.5, 1.5) {};
			\node [style=none] (470) at (3, 3.5) {};
			\node [style=none] (9024) at (2, -1.5) {$S$};
			\node [style=none] (9025) at (2.75, -1) {};
			\node [style=none] (9026) at (1.25, -1) {};
			\node [style=X dot, tikzit above] (323) at (2.25, 4) {};
			\node [style=Z dot, tikzit above] (349) at (2.25, 2) {};
		\end{scope}
	\end{scope}
	\draw [style=greyfill] (1369.center) to (1367.center) to (1366.center) to (1368.center) to cycle;
	\draw [style=greyfill] (1351.center) to (1349.center) to (1348.center) to (1350.center) to cycle;
	\draw [style=simple] (482) to (485) to (477);
	\draw [style=simple] (485) to (477);
	\draw [style=simple] (484) to (483);
	\draw [style=simple] (481) to (486);
	\draw [style=simple] (489) to (475);
	\draw [style=simple] (489) to (476);
	\draw [style=simple] (493) to (479);
	\draw [style=simple] (493) to (477);
	\draw [style=simple] (485) to (478);
	\draw [style=simple] (478) to (484);
	\draw [style=simple] (482) to (494);
	\draw [style=webgreen] (494) to (483);
	\draw [style=simple] (488) to (481);
	\draw [style=simple] (486) to (476);
	\draw [style=simple] (488) to (480);
	\draw [style=simple] (487) to (480);
	\draw [style=simple] (487) to (475);
	\draw [style=simple] (484) to (479);
	\draw (486) to (490);
	\draw (490) to (487);
	\draw (487) to (491);
	\draw (484) to (496);
	\draw (495) to (485);
	\draw (492) to (486);
	\draw [style=simple] (489) to (493);
	\draw [style=simple] (488) to (494);
	\draw [style=simple] (492) to (495);
	\draw [style=simple] (491) to (496);
	\draw [style=webgreen] (481) to (488);
	\draw [style=webgreen] (481) to (486);
	\draw [style=webgreen] (486) to (473.center);
	\draw [style=webgreen] (482) to (485);
	\draw [style=webgreen] (485) to (471.center);
	\draw [style=webgreen] (478) to (485);
	\draw [style=webgreen] (485) to (495);
	\draw [style=webgreen] (492) to (486);
	\draw [style=webgreen] (486) to (490);
	\draw [style=webgreen] (473.center) to (489);
	\draw [style=webgreen] (471.center) to (493);
	\draw [style=webgreen] (479) to (484);
	\draw [style=webgreen] (484) to (478);
	\draw [style=webgreen] (484) to (496);
	\draw [style=webgreen] (479) to (493);
	\draw [style=webgreen] (491) to (487);
	\draw [style=webgreen] (487) to (490);
	\draw [style=webgreen] (487) to (480);
	\draw [style=webgreen] (487) to (472.center);
	\draw [style=webgreen] (488) to (480);
	\draw [style=webgreen] (482) to (494);
	\draw [style=webgreen] (494) to (488);
	\draw [style=webgreen] (496) to (491);
	\draw [style=webgreen] (495) to (492);
	\draw [style=webgreen] (493) to (489);
	\draw [style=webgreen] (489) to (472.center);
	\draw [style=brace edge] (9011.center) to (9012.center);
	\draw [style=brace edge] (9013.center) to (9014.center);
	\draw [style=webredgreen] (477) to (477);
	\draw [style=simple] (482) to (485);
	\node [style=none] (1366) at (10.5, 0) {};
	\node [style=none] (1367) at (11.75, 1) {};
	\node [style=none] (1368) at (11.75, 0) {};
	\node [style=none] (1369) at (13, 1) {};
	\node [style=none] (1348) at (7.5, 0) {};
	\node [style=none] (1349) at (8.75, 1) {};
	\node [style=none] (1350) at (8.75, 0) {};
	\node [style=none] (1351) at (10, 1) {};
	\node [style=none] (471) at (13, 1) {};
	\node [style=none] (472) at (7.5, 0) {};
	\node [style=none] (473) at (8.75, 1) {};
	\node [style=none] (474) at (13, 1) {};
	\node [style=X dot] (475) at (7.5, 0) {};
	\node [style=X dot] (476) at (8.75, 1) {};
	\node [style=X dot] (477) at (13, 1) {};
	\node [style=X dot] (478) at (13.5, 2.5) {};
	\node [style=X dot] (479) at (11.75, 0) {};
	\node [style=X dot] (480) at (7.5, 4) {};
	\node [style=X dot] (481) at (8.75, 5) {};
	\node [style=X dot] (482) at (13, 5) {};
	\node [style=Z dot] (485) at (13, 3) {};
	\node [style=Z dot] (486) at (8.75, 3) {};
	\node [style=Z dot] (487) at (7.5, 2) {};
	\node [style=Z dot] (488) at (9.25, 4.5) {};
	\node [style=Z dot] (489) at (9.25, 0.5) {};
	\node [style=X dot] (490) at (7, 2.5) {};
	\node [style=X dot] (491) at (8, 1.5) {};
	\node [style=X dot] (492) at (10.5, 3.5) {};
	\node [style=Z dot] (493) at (11.25, 0.5) {};
	\node [style=Z dot] (494) at (11.25, 4.5) {};
	\node [style=X dot] (495) at (12.5, 3.5) {};
	\node [style=X dot] (496) at (10, 1.5) {};
	\node [style=none] (9001) at (5.5, 4.4) {$\mathcal{S}_v$ for};
	\node [style=none] (9004) at (1.75, 6) {$D=(V,E)$};
	\node [style=none] (9007) at (5.5, 2.5) {$\to$};
	\node [style=none] (9008) at (7.75, -1.5) {$\bar{S}$};
	\node [style=none] (9009) at (11.75, -1.5) {$S$};
	\node [style=none] (9010) at (10.25, 5.25) {$\partial E(S)$};
	\node [style=none] (9011) at (8.75, -1) {};
	\node [style=none] (9012) at (7, -1) {};
	\node [style=none] (9013) at (12.75, -1) {};
	\node [style=none] (9014) at (11, -1) {};
	\draw [style=webgreen, tikzit above] (483) to (484);
	\node [style=X dot] (483) at (11.75, 4) {};
	\draw [style=simple] (482) to (485);
	\node [style=none] (9043) at (5.5, 3.4000000000000004) {$v \in \partial V(S)$};
	\node [style=Z dot] (484) at (11.75, 2) {};
	\begin{scope}[opacity=0.2, transparency group, tikzit layer=fade]
		\draw (355) to (468);
		\draw (468) to (356);
		\draw [style=webgreen] (467) to (313.center);
		\draw [style=webgreen] (355) to (468);
		\draw [style=webgreen] (356) to (468);
		\draw [style=webgreen] (312.center) to (467);
		\draw [style=webgreen] (355) to (321);
		\draw [style=webgreen] (356) to (320);
		\draw [style=webgreen] (1346.center) to (356);
		\draw [style=webgreen] (1347.center) to (355);
		\node [style=none] at (0, 0) {};
		\node [style=none] at (1.25, 1) {};
		\node [style=none] at (0, 0) {};
		\node [style=none] at (1.25, 1) {};
		\node [style=X dot] at (0, 0) {};
		\node [style=X dot] at (1.25, 1) {};
		\node [style=X dot] at (0, 4) {};
		\node [style=X dot] at (1.25, 5) {};
		\node [style=Z dot] at (1.25, 3) {};
		\node [style=Z dot] at (0, 2) {};
		\node [style=X dot] at (-0.5, 2.5) {};
		\draw [style=webgreen, tikzit above] (469) to (356);
		\draw [style=webgreen, tikzit above] (355) to (470.center);
		\draw [style=webgreen, tikzit above] (321) to (466);
		\draw [style=webgreen, tikzit above] (466) to (320);
		\draw [style=webgreen, tikzit above] (321) to (466);
		\draw [style=webgreen, tikzit above] (321) to (466);
		\draw [style=webgreen, tikzit above] (321) to (466);
		\node [style=X dot] at (0.5, 1.5) {};
		\node [style=Z dot] at (0, 2) {};
		\node [style=Z dot] at (1.25, 3) {};
		\node [style=none] at (3, 3.5) {};
		\node [style=X dot] at (1.25, 5) {};
		\node [style=Z dot] at (1.75, 4.5) {};
		\node [style=X dot] at (0, 4) {};
	\end{scope}
	\begin{scope}[tikzit layer=layer3]
	\end{scope}
	\begin{scope}[tikzit layer=non fade]
		\draw [style=webgreen] (470.center) to (350);
		\draw [style=simple] (467) to (308);
		\draw [style=simple] (467) to (267);
		\draw [style=simple] (350) to (279) to (279);
		\draw [style=webgreen] (350) to (279);
		\draw [style=webgreen] (328.center) to (467);
		\draw [style=webgreen] (467) to (308);
		\draw [style=brace edge] (9025.center) to (9026.center);
		\draw [style=webgreen] (470.center) to (350);
		\draw [style=simple] (350) to (279);
		\draw [style=webgreen] (470.center) to (350);
		\draw [style=webgreen] (308) to (349);
		\draw [style=webgreen] (1345.center) to (350);
		\draw [style=webgreen] (350) to (322);
		\draw [style=webgreen] (349) to (323);
		\draw [style=webgreen] (470.center) to (350);
		\draw [style=simple] (467) to (308);
		\draw [style=simple] (467) to (267);
		\draw [style=simple] (350) to (279);
		\node [style=X dot] at (3, 3.5) {};
		\node [style=none] at (3.5, 1) {};
		\node [style=none] at (3.5, 1) {};
		\node [style=none] at (3.5, 1) {};
		\node [style=X dot] at (3.5, 1) {};
		\node [style=X dot] at (4, 2.5) {};
		\node [style=X dot] at (2.25, 0) {};
		\node [style=X dot] at (3.5, 5) {};
		\node [style=Z dot] at (3.5, 3) {};
		\node [style=Z dot] at (1.75, 0.5) {};
		\node [style=Z dot] at (1.75, 4.5) {};
		\node [style=X dot] at (0.5, 1.5) {};
		\node [style=none] at (3, 3.5) {};
		\node [style=none] at (2, -1.5) {$S$};
		\node [style=none] at (2.75, -1) {};
		\node [style=none] at (1.25, -1) {};
		\node [style=X dot] at (2.25, 4) {};
		\node [style=Z dot] at (2.25, 2) {};
		\draw [style=simple, tikzit above] (279) to (349);
		\draw [style=webgreen, tikzit above] (279) to (349);
		\draw [style=simple, tikzit above] (322) to (466);
		\draw [style=simple, tikzit above] (466) to (323);
		\draw [tikzit above] (349) to (469);
		\draw [style=webgreen, tikzit above] (349) to (469);
		\draw [style=webgreen, tikzit above] (466) to (322);
		\draw [style=webgreen, tikzit above] (466) to (323);
		\node [style=X dot] at (3, 3.5) {};
		\node [style=Z dot] at (1.75, 4.5) {};
		\node [style=X dot] at (0.5, 1.5) {};
		\node [style=X dot] at (2.25, 4) {};
		\node [style=Z dot] at (2.25, 2) {};
		\node [style=X dot] at (4, 2.5) {};
		\node [style=X dot] at (3.5, 5) {};
	\end{scope}
\end{tikzpicture}


==> figures/3_syndrome_extraction/transformations/01_duality.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (0) at (-1, 2.75) {};
		\node [style=none] (1) at (1, 2.75) {};
		\node [style=X dot] (2) at (0, 2.25) {};
		\node [style=none] (6) at (2.5, 2.25) {\large $\to$};
		\node [style=none] (14) at (-1, 1.75) {};
		\node [style=none] (15) at (1, 1.75) {};
		\node [style=none] (16) at (-1, 2.375) {$\vdots$};
		\node [style=none] (17) at (1, 2.375) {$\vdots$};
		\node [style=none] (25) at (4, 2.75) {};
		\node [style=none] (26) at (6, 2.75) {};
		\node [style=Z dot] (27) at (5, 2.25) {};
		\node [style=none] (28) at (4, 1.75) {};
		\node [style=none] (29) at (6, 1.75) {};
		\node [style=none] (30) at (4, 2.375) {$\vdots$};
		\node [style=none] (31) at (6, 2.375) {$\vdots$};
		\node [style=none] (39) at (-1, 0.5) {};
		\node [style=none] (40) at (1, 0.5) {};
		\node [style=X dot] (41) at (0, 0) {};
		\node [style=none] (42) at (2.5, 0) {\large $\to$};
		\node [style=none] (44) at (-1, -0.5) {};
		\node [style=none] (45) at (1, -0.5) {};
		\node [style=none] (46) at (-1, 0.125) {$\vdots$};
		\node [style=none] (47) at (1, 0.125) {$\vdots$};
		\node [style=none] (55) at (4, 0.5) {};
		\node [style=none] (56) at (6, 0.5) {};
		\node [style=Z dot] (57) at (5, 0) {};
		\node [style=none] (58) at (4, -0.5) {};
		\node [style=none] (59) at (6, -0.5) {};
		\node [style=none] (60) at (4, 0.125) {$\vdots$};
		\node [style=none] (61) at (6, 0.125) {$\vdots$};
		\node [style=none] (62) at (2.5, 2.85) {$\mathcal{D}_v$};
		\node [style=none] (63) at (2.5, 3.45) {matching};
		\node [style=none] (64) at (2.5, 1.25) {non-matching};
		\node [style=none] (65) at (0, 2.75) {$v$};
		\node [style=none] (66) at (2.5, 0.6000000000000001) {$\mathcal{D}_v$};
		\node [style=none] (67) at (0, 0.5) {$v$};
	\end{scope}
	\draw [style=webred, bend left=15] (0.center) to (2);
	\draw [style=webred, bend left=15] (2) to (1.center);
	\draw [style=webred, bend left=15] (2) to (14.center);
	\draw [style=webred, bend right=15] (2) to (15.center);
	\draw [style=webredgreen, bend left=15] (25.center) to (27);
	\draw [style=webgreenred, bend left=15] (27) to (26.center);
	\draw [style=webgreenred, bend left=15] (27) to (28.center);
	\draw [style=webgreenred, bend right=15] (27) to (29.center);
	\draw [style=webgreen, bend left=15] (39.center) to (41);
	\draw [style=simple, bend left=15] (41) to (40.center);
	\draw [style=simple, bend left=15] (41) to (44.center);
	\draw [style=webgreen, bend right=15] (41) to (45.center);
	\draw [style=webgreenred, bend left=15] (55.center) to (57);
	\draw [style=hadamard edge, bend left=15] (57) to (56.center);
	\draw [style=hadamard edge, bend left=15] (57) to (58.center);
	\draw [style=webredgreen, bend right=15] (57) to (59.center);
	\node [style=none] at (-1, 2.75) {};
	\node [style=none] at (1, 2.75) {};
	\node [style=X dot] at (0, 2.25) {};
	\node [style=none] at (2.5, 2.25) {\large $\to$};
	\node [style=none] at (-1, 1.75) {};
	\node [style=none] at (1, 1.75) {};
	\node [style=none] at (-1, 2.375) {$\vdots$};
	\node [style=none] at (1, 2.375) {$\vdots$};
	\node [style=none] at (4, 2.75) {};
	\node [style=none] at (6, 2.75) {};
	\node [style=Z dot] at (5, 2.25) {};
	\node [style=none] at (4, 1.75) {};
	\node [style=none] at (6, 1.75) {};
	\node [style=none] at (4, 2.375) {$\vdots$};
	\node [style=none] at (6, 2.375) {$\vdots$};
	\node [style=none] at (-1, 0.5) {};
	\node [style=none] at (1, 0.5) {};
	\node [style=X dot] at (0, 0) {};
	\node [style=none] at (2.5, 0) {\large $\to$};
	\node [style=none] at (-1, -0.5) {};
	\node [style=none] at (1, -0.5) {};
	\node [style=none] at (-1, 0.125) {$\vdots$};
	\node [style=none] at (1, 0.125) {$\vdots$};
	\node [style=none] at (4, 0.5) {};
	\node [style=none] at (6, 0.5) {};
	\node [style=Z dot] at (5, 0) {};
	\node [style=none] at (4, -0.5) {};
	\node [style=none] at (6, -0.5) {};
	\node [style=none] at (4, 0.125) {$\vdots$};
	\node [style=none] at (6, 0.125) {$\vdots$};
	\node [style=none] at (2.5, 2.85) {$\mathcal{D}_v$};
	\node [style=none] at (2.5, 3.45) {matching};
	\node [style=none] at (2.5, 1.25) {non-matching};
	\node [style=none] at (0, 2.75) {$v$};
	\node [style=none] at (2.5, 0.6000000000000001) {$\mathcal{D}_v$};
	\node [style=none] at (0, 0.5) {$v$};
\end{tikzpicture}


==> figures/3_syndrome_extraction/transformations/02_identity_insertion.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (0) at (0, 2.75) {};
		\node [style=none] (2) at (2, 2.75) {};
		\node [style=none] (6) at (3.5, 2.75) {\large $\to$};
		\node [style=none] (39) at (0, 0.5) {};
		\node [style=none] (42) at (3.5, 0.5) {\large $\to$};
		\node [style=none] (45) at (2, 0.5) {};
		\node [style=none] (62) at (3.5, 3.35) {$\mathcal{I}^{X}_{e}$};
		\node [style=none] (63) at (3.5, 3.95) {matching};
		\node [style=none] (64) at (3.5, 1.75) {non-matching};
		\node [style=none] (65) at (5, 2.75) {};
		\node [style=none] (66) at (7, 2.75) {};
		\node [style=X dot] (67) at (6, 2.75) {};
		\node [style=none] (68) at (5, 0.5) {};
		\node [style=X dot] (69) at (6, 0.5) {};
		\node [style=none] (70) at (7, 0.5) {};
		\node [style=none] (71) at (1, 3) {$e$};
		\node [style=none] (72) at (3.5, 1.1) {$\mathcal{I}^{X}_{e}$};
		\node [style=none] (73) at (1, 0.75) {$e$};
		\node [style=none] (74) at (5.5, 3) {$e$};
		\node [style=none] (75) at (5.5, 0.75) {$e$};
		\node [style=none] (76) at (6.5, 3.1) {$e'$};
		\node [style=none] (77) at (6.5, 0.85) {$e'$};
	\end{scope}
	\draw [style=webred] (0.center) to (2.center);
	\draw [style=webgreen] (39.center) to (45.center);
	\draw [style=webred] (65.center) to (67);
	\draw [style=webred] (67) to (66.center);
	\draw [style=webgreen] (68.center) to (69);
	\draw [style=webgreen, out=0, in=180] (69) to (70.center);
	\node [style=none] at (0, 2.75) {};
	\node [style=none] at (2, 2.75) {};
	\node [style=none] at (3.5, 2.75) {\large $\to$};
	\node [style=none] at (0, 0.5) {};
	\node [style=none] at (3.5, 0.5) {\large $\to$};
	\node [style=none] at (2, 0.5) {};
	\node [style=none] at (3.5, 3.35) {$\mathcal{I}^{X}_{e}$};
	\node [style=none] at (3.5, 3.95) {matching};
	\node [style=none] at (3.5, 1.75) {non-matching};
	\node [style=none] at (5, 2.75) {};
	\node [style=none] at (7, 2.75) {};
	\node [style=X dot] at (6, 2.75) {};
	\node [style=none] at (5, 0.5) {};
	\node [style=X dot] at (6, 0.5) {};
	\node [style=none] at (7, 0.5) {};
	\node [style=none] at (1, 3) {$e$};
	\node [style=none] at (3.5, 1.1) {$\mathcal{I}^{X}_{e}$};
	\node [style=none] at (1, 0.75) {$e$};
	\node [style=none] at (5.5, 3) {$e$};
	\node [style=none] at (5.5, 0.75) {$e$};
	\node [style=none] at (6.5, 3.1) {$e'$};
	\node [style=none] at (6.5, 0.85) {$e'$};
\end{tikzpicture}


==> figures/3_syndrome_extraction/transformations/03_split.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (0) at (0, 5.5) {};
		\node [style=none] (1) at (2, 5.5) {};
		\node [style=Z dot] (2) at (1, 5) {};
		\node [style=none] (14) at (0, 4.5) {};
		\node [style=none] (15) at (2, 4.5) {};
		\node [style=none] (16) at (0, 5.125) {$\vdots$};
		\node [style=none] (17) at (2, 5.125) {$\vdots$};
		\node [style=none] (39) at (0, 3.25) {};
		\node [style=none] (40) at (2, 3.25) {};
		\node [style=Z dot] (41) at (1, 2.75) {};
		\node [style=none] (44) at (0, 2.25) {};
		\node [style=none] (45) at (2, 2.25) {};
		\node [style=none] (46) at (0, 2.875) {$\vdots$};
		\node [style=none] (47) at (2, 2.875) {$\vdots$};
		\node [style=none] (128) at (4, 5) {\large $\to$};
		\node [style=none] (129) at (4, 2.75) {\large $\to$};
		\node [style=none] (130) at (5.5, 5.5) {};
		\node [style=none] (131) at (8.5, 5.5) {};
		\node [style=Z dot] (132) at (6.5, 5) {};
		\node [style=none] (133) at (5.5, 4.5) {};
		\node [style=none] (134) at (8.5, 4.5) {};
		\node [style=none] (135) at (5.5, 5.125) {$\vdots$};
		\node [style=none] (136) at (8.5, 5.125) {$\vdots$};
		\node [style=none] (137) at (5.5, 3.25) {};
		\node [style=none] (138) at (8.5, 3.25) {};
		\node [style=Z dot] (139) at (6.5, 2.75) {};
		\node [style=none] (140) at (5.5, 2.25) {};
		\node [style=none] (141) at (8.5, 2.25) {};
		\node [style=none] (142) at (5.5, 2.875) {$\vdots$};
		\node [style=none] (143) at (8.5, 2.875) {$\vdots$};
		\node [style=Z dot] (146) at (7.5, 5) {};
		\node [style=Z dot] (147) at (7.5, 2.75) {};
		\node [style=none] (164) at (0, 1) {};
		\node [style=none] (165) at (2, 1) {};
		\node [style=Z dot] (166) at (1, 0.5) {};
		\node [style=none] (167) at (0, 0) {};
		\node [style=none] (168) at (2, 0) {};
		\node [style=none] (169) at (0, 0.625) {$\vdots$};
		\node [style=none] (170) at (2, 0.625) {$\vdots$};
		\node [style=none] (171) at (4, 0.5) {\large $\to$};
		\node [style=none] (172) at (5.5, 1) {};
		\node [style=none] (173) at (8.5, 1) {};
		\node [style=Z dot] (174) at (6.5, 0.5) {};
		\node [style=none] (175) at (5.5, 0) {};
		\node [style=none] (176) at (8.5, 0) {};
		\node [style=none] (177) at (5.5, 0.625) {$\vdots$};
		\node [style=none] (178) at (8.5, 0.625) {$\vdots$};
		\node [style=Z dot] (179) at (7.5, 0.5) {};
		\node [style=none] (184) at (-1, 5) {$A$};
		\node [style=none] (185) at (3, 5) {$B$};
		\node [style=none] (186) at (-1, 3.25) {odd};
		\node [style=none] (187) at (3, 2.25) {odd};
		\node [style=none] (188) at (-1, 0.5) {even};
		\node [style=none] (189) at (3, 0.5) {even};
		\node [style=none] (190) at (4, 5.625) {$\mathcal{S}_v(A,B)$};
		\node [style=none] (205) at (4, 6.25) {matching};
		\node [style=none] (206) at (4, 4) {non-matching};
		\node [style=none] (207) at (4, 3.375) {$\mathcal{S}_v(A,B)$};
		\node [style=none] (208) at (4, 1.125) {$\mathcal{S}_v(A,B)$};
		\node [style=none] (209) at (1, 5.5) {$v$};
		\node [style=none] (210) at (1, 3.25) {$v$};
		\node [style=none] (211) at (1, 1) {$v$};
		\node [style=none] (212) at (1, 1) {};
		\node [style=none] (213) at (6.5, 5.5) {$v_A$};
		\node [style=none] (214) at (6.5, 3.25) {$v_A$};
		\node [style=none] (215) at (6.5, 1) {$v_A$};
		\node [style=none] (216) at (7.5, 5.5) {$v_B$};
		\node [style=none] (217) at (7.5, 3.25) {$v_B$};
		\node [style=none] (218) at (7.5, 1) {$v_B$};
	\end{scope}
	\draw [style=webgreen, bend left=15] (0.center) to (2);
	\draw [style=webgreen, bend left=15] (2) to (1.center);
	\draw [style=webgreen, bend left=15] (2) to (14.center);
	\draw [style=webgreen, bend right=15] (2) to (15.center);
	\draw [style=webred, bend left=15] (39.center) to (41);
	\draw [style=simple, bend left=15] (41) to (40.center);
	\draw [style=simple, bend left=15] (41) to (44.center);
	\draw [style=webred, bend right=15] (41) to (45.center);
	\draw [style=webgreen, bend left=15] (130.center) to (132);
	\draw [style=webgreen, bend left=15] (146) to (131.center);
	\draw [style=webgreen, bend left=15] (132) to (133.center);
	\draw [style=webgreen, bend right=15] (146) to (134.center);
	\draw [style=webred, bend left=15] (137.center) to (139);
	\draw [style=simple, bend left=15] (147) to (138.center);
	\draw [style=simple, bend left=15] (139) to (140.center);
	\draw [style=webred, bend right=15] (147) to (141.center);
	\draw [style=webgreen, out=0, in=180] (132) to (146);
	\draw [style=webred] (139) to (147);
	\draw [style=webred, bend left=15] (164.center) to (166);
	\draw [style=webred, bend left=15] (166) to (165.center);
	\draw [style=webred, bend left=15] (166) to (167.center);
	\draw [style=webred, bend right=15] (166) to (168.center);
	\draw [style=webred, bend left=15] (172.center) to (174);
	\draw [style=webred, bend left=15] (179) to (173.center);
	\draw [style=webred, bend left=15] (174) to (175.center);
	\draw [style=webred, bend right=15] (179) to (176.center);
	\draw [style=simple] (174) to (179);
	\node [style=none] at (0, 5.5) {};
	\node [style=none] at (2, 5.5) {};
	\node [style=Z dot] at (1, 5) {};
	\node [style=none] at (0, 4.5) {};
	\node [style=none] at (2, 4.5) {};
	\node [style=none] at (0, 5.125) {$\vdots$};
	\node [style=none] at (2, 5.125) {$\vdots$};
	\node [style=none] at (0, 3.25) {};
	\node [style=none] at (2, 3.25) {};
	\node [style=Z dot] at (1, 2.75) {};
	\node [style=none] at (0, 2.25) {};
	\node [style=none] at (2, 2.25) {};
	\node [style=none] at (0, 2.875) {$\vdots$};
	\node [style=none] at (2, 2.875) {$\vdots$};
	\node [style=none] at (4, 5) {\large $\to$};
	\node [style=none] at (4, 2.75) {\large $\to$};
	\node [style=none] at (5.5, 5.5) {};
	\node [style=none] at (8.5, 5.5) {};
	\node [style=Z dot] at (6.5, 5) {};
	\node [style=none] at (5.5, 4.5) {};
	\node [style=none] at (8.5, 4.5) {};
	\node [style=none] at (5.5, 5.125) {$\vdots$};
	\node [style=none] at (8.5, 5.125) {$\vdots$};
	\node [style=none] at (5.5, 3.25) {};
	\node [style=none] at (8.5, 3.25) {};
	\node [style=Z dot] at (6.5, 2.75) {};
	\node [style=none] at (5.5, 2.25) {};
	\node [style=none] at (8.5, 2.25) {};
	\node [style=none] at (5.5, 2.875) {$\vdots$};
	\node [style=none] at (8.5, 2.875) {$\vdots$};
	\node [style=Z dot] at (7.5, 5) {};
	\node [style=Z dot] at (7.5, 2.75) {};
	\node [style=none] at (0, 1) {};
	\node [style=none] at (2, 1) {};
	\node [style=Z dot] at (1, 0.5) {};
	\node [style=none] at (0, 0) {};
	\node [style=none] at (2, 0) {};
	\node [style=none] at (0, 0.625) {$\vdots$};
	\node [style=none] at (2, 0.625) {$\vdots$};
	\node [style=none] at (4, 0.5) {\large $\to$};
	\node [style=none] at (5.5, 1) {};
	\node [style=none] at (8.5, 1) {};
	\node [style=Z dot] at (6.5, 0.5) {};
	\node [style=none] at (5.5, 0) {};
	\node [style=none] at (8.5, 0) {};
	\node [style=none] at (5.5, 0.625) {$\vdots$};
	\node [style=none] at (8.5, 0.625) {$\vdots$};
	\node [style=Z dot] at (7.5, 0.5) {};
	\node [style=none] at (-1, 5) {$A$};
	\node [style=none] at (3, 5) {$B$};
	\node [style=none] at (-1, 3.25) {odd};
	\node [style=none] at (3, 2.25) {odd};
	\node [style=none] at (-1, 0.5) {even};
	\node [style=none] at (3, 0.5) {even};
	\node [style=none] at (4, 5.625) {$\mathcal{S}_v(A,B)$};
	\node [style=none] at (4, 6.25) {matching};
	\node [style=none] at (4, 4) {non-matching};
	\node [style=none] at (4, 3.375) {$\mathcal{S}_v(A,B)$};
	\node [style=none] at (4, 1.125) {$\mathcal{S}_v(A,B)$};
	\node [style=none] at (1, 5.5) {$v$};
	\node [style=none] at (1, 3.25) {$v$};
	\node [style=none] at (1, 1) {$v$};
	\node [style=none] at (1, 1) {};
	\node [style=none] at (6.5, 5.5) {$v_A$};
	\node [style=none] at (6.5, 3.25) {$v_A$};
	\node [style=none] at (6.5, 1) {$v_A$};
	\node [style=none] at (7.5, 5.5) {$v_B$};
	\node [style=none] at (7.5, 3.25) {$v_B$};
	\node [style=none] at (7.5, 1) {$v_B$};
\end{tikzpicture}


==> figures/3_syndrome_extraction/transformations/04_split_double.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (2, 1) {};
		\node [style=Z dot] (2) at (1, 0.5) {};
		\node [style=none] (14) at (0, 0) {};
		\node [style=none] (15) at (2, 0) {};
		\node [style=none] (16) at (0, 0.625) {$\vdots$};
		\node [style=none] (17) at (2, 0.625) {$\vdots$};
		\node [style=none] (130) at (5.5, 2) {};
		\node [style=none] (131) at (8.5, 2) {};
		\node [style=Z dot] (132) at (6.5, 1.5) {};
		\node [style=none] (133) at (5.5, 1) {};
		\node [style=none] (134) at (8.5, 1) {};
		\node [style=none] (135) at (5.5, 1.625) {$\vdots$};
		\node [style=none] (136) at (8.5, 1.625) {$\vdots$};
		\node [style=Z dot] (146) at (7.5, 1.5) {};
		\node [style=none] (184) at (-1, 0.5) {$A$};
		\node [style=none] (185) at (3, 0.5) {$B$};
		\node [style=none] (209) at (1, 1) {$v$};
		\node [style=none] (213) at (6.5, 2) {$v_A$};
		\node [style=none] (216) at (7.5, 2) {$v_B$};
		\node [style=none] (219) at (5.5, 0) {};
		\node [style=none] (220) at (8.5, 0) {};
		\node [style=Z dot] (221) at (6.5, -0.5) {};
		\node [style=none] (222) at (5.5, -1) {};
		\node [style=none] (223) at (8.5, -1) {};
		\node [style=none] (224) at (5.5, -0.375) {$\vdots$};
		\node [style=none] (225) at (8.5, -0.375) {$\vdots$};
		\node [style=Z dot] (226) at (7.5, -0.5) {};
		\node [style=none] (227) at (6.5, 0) {$v_A$};
		\node [style=none] (228) at (7.5, 0) {$v_B$};
		\node [style=none] (232) at (4, -0.5) {$\to$};
		\node [style=none] (233) at (4, 1.5) {$\to$};
		\node [style=none] (234) at (10, 0.5) {$\times$};
	\end{scope}
	\draw [style=simple, bend left=15] (0.center) to (2);
	\draw [style=simple, bend left=15] (2) to (1.center);
	\draw [style=simple, bend left=15] (2) to (14.center);
	\draw [style=simple, bend right=15] (2) to (15.center);
	\draw [style=simple, bend left=15] (130.center) to (132);
	\draw [style=simple, bend left=15] (146) to (131.center);
	\draw [style=simple, bend left=15] (132) to (133.center);
	\draw [style=simple, bend right=15] (146) to (134.center);
	\draw [style=simple, bend right] (132) to (146);
	\draw [style=simple, bend left=15] (219.center) to (221);
	\draw [style=simple, bend left=15] (226) to (220.center);
	\draw [style=simple, bend left=15] (221) to (222.center);
	\draw [style=simple, bend right=15] (226) to (223.center);
	\draw [style=webred, bend right] (221) to (226);
	\draw [style=simple, bend left] (132) to (146);
	\draw [style=webred, bend left] (221) to (226);
	\node [style=none] at (0, 1) {};
	\node [style=none] at (2, 1) {};
	\node [style=Z dot] at (1, 0.5) {};
	\node [style=none] at (0, 0) {};
	\node [style=none] at (2, 0) {};
	\node [style=none] at (0, 0.625) {$\vdots$};
	\node [style=none] at (2, 0.625) {$\vdots$};
	\node [style=none] at (5.5, 2) {};
	\node [style=none] at (8.5, 2) {};
	\node [style=Z dot] at (6.5, 1.5) {};
	\node [style=none] at (5.5, 1) {};
	\node [style=none] at (8.5, 1) {};
	\node [style=none] at (5.5, 1.625) {$\vdots$};
	\node [style=none] at (8.5, 1.625) {$\vdots$};
	\node [style=Z dot] at (7.5, 1.5) {};
	\node [style=none] at (-1, 0.5) {$A$};
	\node [style=none] at (3, 0.5) {$B$};
	\node [style=none] at (1, 1) {$v$};
	\node [style=none] at (6.5, 2) {$v_A$};
	\node [style=none] at (7.5, 2) {$v_B$};
	\node [style=none] at (5.5, 0) {};
	\node [style=none] at (8.5, 0) {};
	\node [style=Z dot] at (6.5, -0.5) {};
	\node [style=none] at (5.5, -1) {};
	\node [style=none] at (8.5, -1) {};
	\node [style=none] at (5.5, -0.375) {$\vdots$};
	\node [style=none] at (8.5, -0.375) {$\vdots$};
	\node [style=Z dot] at (7.5, -0.5) {};
	\node [style=none] at (6.5, 0) {$v_A$};
	\node [style=none] at (7.5, 0) {$v_B$};
	\node [style=none] at (4, -0.5) {$\to$};
	\node [style=none] at (4, 1.5) {$\to$};
	\node [style=none] at (10, 0.5) {$\times$};
\end{tikzpicture}


==> figures/4_hybrid_dqec/transformations/01_measurement.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (0) at (0, 3.25) {};
		\node [style=none] (1) at (2, 3.25) {};
		\node [style=X dot] (2) at (1, 2.75) {};
		\node [style=none] (14) at (0, 2.25) {};
		\node [style=none] (15) at (2, 2.25) {};
		\node [style=none] (16) at (0, 2.875) {$\vdots$};
		\node [style=none] (17) at (2, 2.875) {$\vdots$};
		\node [style=none] (39) at (0, 1) {};
		\node [style=none] (40) at (2, 1) {};
		\node [style=X dot] (41) at (1, 0.5) {};
		\node [style=none] (44) at (0, 0) {};
		\node [style=none] (45) at (2, 0) {};
		\node [style=none] (46) at (0, 0.625) {$\vdots$};
		\node [style=none] (47) at (2, 0.625) {$\vdots$};
		\node [style=none] (130) at (5, 3.25) {};
		\node [style=none] (131) at (7, 3.25) {};
		\node [style=X dot] (132) at (6, 2.75) {};
		\node [style=none] (133) at (5, 2.25) {};
		\node [style=none] (134) at (7, 2.25) {};
		\node [style=none] (135) at (5, 2.875) {$\vdots$};
		\node [style=none] (136) at (7, 2.875) {$\vdots$};
		\node [style=none] (137) at (5, 1) {};
		\node [style=none] (138) at (7, 1) {};
		\node [style=X dot] (139) at (6, 0.5) {};
		\node [style=none] (140) at (5, 0) {};
		\node [style=none] (141) at (7, 0) {};
		\node [style=none] (142) at (5, 0.625) {$\vdots$};
		\node [style=none] (143) at (7, 0.625) {$\vdots$};
		\node [style=none] (144) at (6, 3.25) {};
		\node [style=none] (145) at (6, 1) {};
		\node [style=none] (6) at (3.5, 2.75) {\large $\to$};
		\node [style=none] (42) at (3.5, 0.5) {\large $\to$};
		\node [style=none] (62) at (3.5, 3.35) {$\mathcal{C}_v$};
		\node [style=none] (63) at (3.5, 3.95) {matching};
		\node [style=none] (64) at (3.5, 1.75) {non-matching};
		\node [style=none] (66) at (3.5, 1.0999999999999996) {$\mathcal{C}_v$};
		\node [style=none] (146) at (1, 3.25) {$v$};
		\node [style=none] (147) at (1, 1) {$v$};
	\end{scope}
	\draw [style=webred, bend left=15] (0.center) to (2);
	\draw [style=webred, bend left=15] (2) to (1.center);
	\draw [style=webred, bend left=15] (2) to (14.center);
	\draw [style=webred, bend right=15] (2) to (15.center);
	\draw [style=webgreen, bend left=15] (39.center) to (41);
	\draw [style=simple, bend left=15] (41) to (40.center);
	\draw [style=simple, bend left=15] (41) to (44.center);
	\draw [style=webgreen, bend right=15] (41) to (45.center);
	\draw [style=webred, bend left=15] (130.center) to (132);
	\draw [style=webred, bend left=15] (132) to (131.center);
	\draw [style=webred, bend left=15] (132) to (133.center);
	\draw [style=webred, bend right=15] (132) to (134.center);
	\draw [style=webgreen, bend left=15] (137.center) to (139);
	\draw [style=simple, bend left=15] (139) to (138.center);
	\draw [style=simple, bend left=15] (139) to (140.center);
	\draw [style=webgreen, bend right=15] (139) to (141.center);
	\draw [style=boldwebred] (144.center) to (132);
	\draw [style=boldedge] (145.center) to (139);
	\node [style=none] at (0, 3.25) {};
	\node [style=none] at (2, 3.25) {};
	\node [style=X dot] at (1, 2.75) {};
	\node [style=none] at (0, 2.25) {};
	\node [style=none] at (2, 2.25) {};
	\node [style=none] at (0, 2.875) {$\vdots$};
	\node [style=none] at (2, 2.875) {$\vdots$};
	\node [style=none] at (0, 1) {};
	\node [style=none] at (2, 1) {};
	\node [style=X dot] at (1, 0.5) {};
	\node [style=none] at (0, 0) {};
	\node [style=none] at (2, 0) {};
	\node [style=none] at (0, 0.625) {$\vdots$};
	\node [style=none] at (2, 0.625) {$\vdots$};
	\node [style=none] at (5, 3.25) {};
	\node [style=none] at (7, 3.25) {};
	\node [style=X dot] at (6, 2.75) {};
	\node [style=none] at (5, 2.25) {};
	\node [style=none] at (7, 2.25) {};
	\node [style=none] at (5, 2.875) {$\vdots$};
	\node [style=none] at (7, 2.875) {$\vdots$};
	\node [style=none] at (5, 1) {};
	\node [style=none] at (7, 1) {};
	\node [style=X dot] at (6, 0.5) {};
	\node [style=none] at (5, 0) {};
	\node [style=none] at (7, 0) {};
	\node [style=none] at (5, 0.625) {$\vdots$};
	\node [style=none] at (7, 0.625) {$\vdots$};
	\node [style=none] at (6, 3.25) {};
	\node [style=none] at (6, 1) {};
	\node [style=none] at (3.5, 2.75) {\large $\to$};
	\node [style=none] at (3.5, 0.5) {\large $\to$};
	\node [style=none] at (3.5, 3.35) {$\mathcal{C}_v$};
	\node [style=none] at (3.5, 3.95) {matching};
	\node [style=none] at (3.5, 1.75) {non-matching};
	\node [style=none] at (3.5, 1.0999999999999996) {$\mathcal{C}_v$};
	\node [style=none] at (1, 3.25) {$v$};
	\node [style=none] at (1, 1) {$v$};
\end{tikzpicture}


==> figures/4_hybrid_dqec/transformations/02_bell_preparation_walkthrough.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (76) at (8, 3.25) {\large $\to$};
		\node [style=none] (81) at (10, 3.75) {};
		\node [style=none] (82) at (11, 3.75) {};
		\node [style=none] (0) at (4, 3.75) {};
		\node [style=none] (1) at (7, 3.75) {};
		\node [style=Z dot] (2) at (5, 3.25) {};
		\node [style=none] (14) at (4, 2.75) {};
		\node [style=none] (15) at (7, 2.75) {};
		\node [style=none] (16) at (4, 3.375) {$\vdots$};
		\node [style=none] (17) at (7, 3.375) {$\vdots$};
		\node [style=Z dot] (100) at (6, 3.25) {};
		\node [style=none] (109) at (12, 3.75) {};
		\node [style=none] (110) at (12, 2.75) {};
		\node [style=none] (111) at (12, 3.375) {$\vdots$};
		\node [style=Z dot] (112) at (11, 3.25) {};
		\node [style=none] (117) at (9, 3.75) {};
		\node [style=Z dot] (118) at (10, 3.25) {};
		\node [style=none] (119) at (9, 2.75) {};
		\node [style=none] (120) at (9, 3.375) {$\vdots$};
		\node [style=none] (122) at (8, 0) {\large $\to$};
		\node [style=none] (123) at (10, 0.5) {};
		\node [style=none] (124) at (11, 0.5) {};
		\node [style=none] (131) at (4, 0.5) {};
		\node [style=none] (132) at (7, 0.5) {};
		\node [style=Z dot] (133) at (5, 0) {};
		\node [style=none] (134) at (4, -0.5) {};
		\node [style=none] (135) at (7, -0.5) {};
		\node [style=none] (136) at (4, 0.125) {$\vdots$};
		\node [style=none] (137) at (7, 0.125) {$\vdots$};
		\node [style=Z dot] (138) at (6, 0) {};
		\node [style=none] (147) at (12, 0.5) {};
		\node [style=none] (148) at (12, -0.5) {};
		\node [style=none] (149) at (12, 0.125) {$\vdots$};
		\node [style=Z dot] (150) at (11, 0) {};
		\node [style=none] (151) at (9, 0.5) {};
		\node [style=Z dot] (152) at (10, 0) {};
		\node [style=none] (153) at (9, -0.5) {};
		\node [style=none] (154) at (9, 0.125) {$\vdots$};
		\node [style=none] (155) at (8, 4.275) {\small bell};
		\node [style=none] (156) at (8, 4.975) {matching};
		\node [style=none] (157) at (8, 1.75) {non-matching};
		\node [style=none] (158) at (8, 1.025) {\small bell};
		\node [style=none] (210) at (10, 4.05) {$a$};
		\node [style=none] (211) at (11, 4.05) {$b$};
		\node [style=none] (214) at (13, 3.25) {\large $=$};
		\node [style=none] (215) at (15, 3.75) {};
		\node [style=none] (216) at (16, 3.75) {};
		\node [style=none] (217) at (17, 3.75) {};
		\node [style=none] (218) at (17, 2.75) {};
		\node [style=none] (219) at (17, 3.375) {$\vdots$};
		\node [style=Z dot] (220) at (16, 3.25) {};
		\node [style=none] (221) at (14, 3.75) {};
		\node [style=Z dot] (222) at (15, 3.25) {};
		\node [style=none] (223) at (14, 2.75) {};
		\node [style=none] (224) at (14, 3.375) {$\vdots$};
		\node [style=none] (225) at (15, 4.05) {$a$};
		\node [style=none] (226) at (16, 4.05) {$b$};
		\node [style=Z dot] (227) at (15, 2.5) {};
		\node [style=X dot] (228) at (16, 2.5) {};
		\node [style=Z dot] (229) at (15, 1.75) {};
		\node [style=X dot] (230) at (16, 1.75) {};
		\node [style=none] (232) at (13, 0) {\large $=$};
		\node [style=none] (233) at (15, 0.5) {};
		\node [style=none] (234) at (16, 0.5) {};
		\node [style=none] (235) at (17, 0.5) {};
		\node [style=none] (236) at (17, -0.5) {};
		\node [style=none] (237) at (17, 0.125) {$\vdots$};
		\node [style=Z dot] (238) at (16, 0) {};
		\node [style=none] (239) at (14, 0.5) {};
		\node [style=Z dot] (240) at (15, 0) {};
		\node [style=none] (241) at (14, -0.5) {};
		\node [style=none] (242) at (14, 0.125) {$\vdots$};
		\node [style=Z dot] (245) at (15, -0.75) {};
		\node [style=X dot] (246) at (16, -0.75) {};
		\node [style=Z dot] (247) at (15, -1.5) {};
		\node [style=X dot] (248) at (16, -1.5) {};
	\end{scope}
	\draw [style=webgreen] (100) to (2);
	\draw [style=boldwebgreen] (81.center) to (118);
	\draw [style=boldwebgreen] (82.center) to (112);
	\draw [style=webgreen, bend left=15] (0.center) to (2);
	\draw [style=webgreen, bend left=15] (100) to (1.center);
	\draw [style=webgreen, bend left=15] (2) to (14.center);
	\draw [style=webgreen, bend right=15] (100) to (15.center);
	\draw [style=webgreen, bend left=15] (112) to (109.center);
	\draw [style=webgreen, bend right=15] (112) to (110.center);
	\draw [style=webgreen, bend left=15] (117.center) to (118);
	\draw [style=webgreen, bend left=15] (118) to (119.center);
	\draw [style=webred] (138) to (133);
	\draw [style=boldedge] (123.center) to (152);
	\draw [style=boldedge] (124.center) to (150);
	\draw [style=webred, bend left=15] (131.center) to (133);
	\draw [style=simple, bend left=15] (138) to (132.center);
	\draw [style=simple, bend left=15] (133) to (134.center);
	\draw [style=webred, bend right=15] (138) to (135.center);
	\draw [style=simple, bend left=15] (150) to (147.center);
	\draw [style=webred, bend right=15] (150) to (148.center);
	\draw [style=webred, bend left=15] (151.center) to (152);
	\draw [style=simple, bend left=15] (152) to (153.center);
	\draw [style=webgreen, looseness=1.75, bend right=90] (118) to (112);
	\draw [style=webred, looseness=1.75, bend left=90] (150) to (152);
	\draw [style=boldwebgreen] (215.center) to (222);
	\draw [style=boldwebgreen] (216.center) to (220);
	\draw [style=webgreen, bend left=15] (220) to (217.center);
	\draw [style=webgreen, bend right=15] (220) to (218.center);
	\draw [style=webgreen, bend left=15] (221.center) to (222);
	\draw [style=webgreen, bend left=15] (222) to (223.center);
	\draw [style=webgreen arrow] (227) to (222);
	\draw [style=webgreen arrow, out=90, in=-90] (229) to (227);
	\draw [style=webgreen] (227) to (228);
	\draw [style=webgreen arrow] (228) to (220);
	\draw [style=arrowStyle] (230) to (228);
	\draw [style=boldedge] (233.center) to (240);
	\draw [style=boldedge] (234.center) to (238);
	\draw [style=simple, bend left=15] (238) to (235.center);
	\draw [style=webred, bend right=15] (238) to (236.center);
	\draw [style=webred, bend left=15] (239.center) to (240);
	\draw [style=simple, bend left=15] (240) to (241.center);
	\draw [style=webred arrow] (245) to (240);
	\draw [style=arrowStyle, out=90, in=-90] (247) to (245);
	\draw [style=webred] (245) to (246);
	\draw [style=webred arrow] (246) to (238);
	\draw [style=webred arrow] (248) to (246);
	\node [style=none] at (8, 3.25) {\large $\to$};
	\node [style=none] at (10, 3.75) {};
	\node [style=none] at (11, 3.75) {};
	\node [style=none] at (4, 3.75) {};
	\node [style=none] at (7, 3.75) {};
	\node [style=Z dot] at (5, 3.25) {};
	\node [style=none] at (4, 2.75) {};
	\node [style=none] at (7, 2.75) {};
	\node [style=none] at (4, 3.375) {$\vdots$};
	\node [style=none] at (7, 3.375) {$\vdots$};
	\node [style=Z dot] at (6, 3.25) {};
	\node [style=none] at (12, 3.75) {};
	\node [style=none] at (12, 2.75) {};
	\node [style=none] at (12, 3.375) {$\vdots$};
	\node [style=Z dot] at (11, 3.25) {};
	\node [style=none] at (9, 3.75) {};
	\node [style=Z dot] at (10, 3.25) {};
	\node [style=none] at (9, 2.75) {};
	\node [style=none] at (9, 3.375) {$\vdots$};
	\node [style=none] at (8, 0) {\large $\to$};
	\node [style=none] at (10, 0.5) {};
	\node [style=none] at (11, 0.5) {};
	\node [style=none] at (4, 0.5) {};
	\node [style=none] at (7, 0.5) {};
	\node [style=Z dot] at (5, 0) {};
	\node [style=none] at (4, -0.5) {};
	\node [style=none] at (7, -0.5) {};
	\node [style=none] at (4, 0.125) {$\vdots$};
	\node [style=none] at (7, 0.125) {$\vdots$};
	\node [style=Z dot] at (6, 0) {};
	\node [style=none] at (12, 0.5) {};
	\node [style=none] at (12, -0.5) {};
	\node [style=none] at (12, 0.125) {$\vdots$};
	\node [style=Z dot] at (11, 0) {};
	\node [style=none] at (9, 0.5) {};
	\node [style=Z dot] at (10, 0) {};
	\node [style=none] at (9, -0.5) {};
	\node [style=none] at (9, 0.125) {$\vdots$};
	\node [style=none] at (8, 4.275) {\small bell};
	\node [style=none] at (8, 4.975) {matching};
	\node [style=none] at (8, 1.75) {non-matching};
	\node [style=none] at (8, 1.025) {\small bell};
	\node [style=none] at (10, 4.05) {$a$};
	\node [style=none] at (11, 4.05) {$b$};
	\node [style=none] at (13, 3.25) {\large $=$};
	\node [style=none] at (15, 3.75) {};
	\node [style=none] at (16, 3.75) {};
	\node [style=none] at (17, 3.75) {};
	\node [style=none] at (17, 2.75) {};
	\node [style=none] at (17, 3.375) {$\vdots$};
	\node [style=Z dot] at (16, 3.25) {};
	\node [style=none] at (14, 3.75) {};
	\node [style=Z dot] at (15, 3.25) {};
	\node [style=none] at (14, 2.75) {};
	\node [style=none] at (14, 3.375) {$\vdots$};
	\node [style=none] at (15, 4.05) {$a$};
	\node [style=none] at (16, 4.05) {$b$};
	\node [style=Z dot] at (15, 2.5) {};
	\node [style=X dot] at (16, 2.5) {};
	\node [style=Z dot] at (15, 1.75) {};
	\node [style=X dot] at (16, 1.75) {};
	\node [style=none] at (13, 0) {\large $=$};
	\node [style=none] at (15, 0.5) {};
	\node [style=none] at (16, 0.5) {};
	\node [style=none] at (17, 0.5) {};
	\node [style=none] at (17, -0.5) {};
	\node [style=none] at (17, 0.125) {$\vdots$};
	\node [style=Z dot] at (16, 0) {};
	\node [style=none] at (14, 0.5) {};
	\node [style=Z dot] at (15, 0) {};
	\node [style=none] at (14, -0.5) {};
	\node [style=none] at (14, 0.125) {$\vdots$};
	\node [style=Z dot] at (15, -0.75) {};
	\node [style=X dot] at (16, -0.75) {};
	\node [style=Z dot] at (15, -1.5) {};
	\node [style=X dot] at (16, -1.5) {};
\end{tikzpicture}


==> figures/4_hybrid_dqec/transformations/03_fusion_walkthrough.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (62) at (4, 1) {\large $\to$};
		\node [style=none] (76) at (9, 1) {\large $=$};
		\node [style=none] (0) at (0, 1.5) {};
		\node [style=none] (1) at (3, 1.5) {};
		\node [style=Z dot] (2) at (1, 1) {};
		\node [style=none] (14) at (0, 0.5) {};
		\node [style=none] (15) at (3, 0.5) {};
		\node [style=none] (16) at (0, 1.125) {$\vdots$};
		\node [style=none] (17) at (3, 1.125) {$\vdots$};
		\node [style=Z dot] (100) at (2, 1) {};
		\node [style=none] (101) at (5, 1.5) {};
		\node [style=Z dot] (102) at (6, 1) {};
		\node [style=none] (103) at (5, 0.5) {};
		\node [style=none] (104) at (5, 1.125) {$\vdots$};
		\node [style=none] (105) at (8, 1.5) {};
		\node [style=none] (106) at (8, 0.5) {};
		\node [style=none] (107) at (8, 1.125) {$\vdots$};
		\node [style=Z dot] (108) at (7, 1) {};
		\node [style=none] (123) at (4, -1.5) {\large $\to$};
		\node [style=none] (124) at (9, -1.5) {\large $=$};
		\node [style=none] (131) at (0, -1) {};
		\node [style=none] (132) at (3, -1) {};
		\node [style=Z dot] (133) at (1, -1.5) {};
		\node [style=none] (134) at (0, -2) {};
		\node [style=none] (135) at (3, -2) {};
		\node [style=none] (136) at (0, -1.375) {$\vdots$};
		\node [style=none] (137) at (3, -1.375) {$\vdots$};
		\node [style=Z dot] (138) at (2, -1.5) {};
		\node [style=none] (139) at (5, -1) {};
		\node [style=Z dot] (140) at (6, -1.5) {};
		\node [style=none] (141) at (5, -2) {};
		\node [style=none] (142) at (5, -1.375) {$\vdots$};
		\node [style=none] (143) at (8, -1) {};
		\node [style=none] (144) at (8, -2) {};
		\node [style=none] (145) at (8, -1.375) {$\vdots$};
		\node [style=Z dot] (146) at (7, -1.5) {};
		\node [style=none] (157) at (4, 1.7) {\small fusion};
		\node [style=none] (158) at (6.5, 2.35) {matching};
		\node [style=none] (159) at (6.5, -0.25) {non-matching};
		\node [style=none] (160) at (4, -0.8) {\small fusion};
		\node [style=none] (210) at (10.5, 3.0999999999999996) {$m_{XX}$};
		\node [style=none] (213) at (12.5, 0.09999999999999964) {$m_{ZZ}$};
		\node [style=none] (109) at (13, 1.5) {};
		\node [style=none] (110) at (13, 0.5) {};
		\node [style=none] (111) at (13, 1.125) {$\vdots$};
		\node [style=none] (117) at (10, 1.5) {};
		\node [style=none] (119) at (10, 0.5) {};
		\node [style=none] (120) at (10, 1.125) {$\vdots$};
		\node [style=Z dot] (127) at (11, -1.25) {};
		\node [style=X dot] (128) at (12, -1.25) {};
		\node [style=none] (147) at (13, -1.5) {};
		\node [style=none] (148) at (13, -2.5) {};
		\node [style=none] (149) at (13, -1.875) {$\vdots$};
		\node [style=Z dot] (150) at (12, -2) {};
		\node [style=none] (151) at (10, -1.5) {};
		\node [style=Z dot] (152) at (11, -2) {};
		\node [style=none] (153) at (10, -2.5) {};
		\node [style=none] (154) at (10, -1.875) {$\vdots$};
		\node [style=Z dot] (172) at (11, -0.5) {};
		\node [style=none] (174) at (10.75, -0.25) {};
		\node [style=X dot] (175) at (12, -0.5) {};
		\node [style=none] (176) at (12.25, -0.25) {};
		\node [style=Z dot] (177) at (11, 1.75) {};
		\node [style=X dot] (178) at (12, 1.75) {};
		\node [style=Z dot] (179) at (12, 1) {};
		\node [style=Z dot] (180) at (11, 1) {};
		\node [style=Z dot] (181) at (11, 2.5) {};
		\node [style=none] (182) at (10.75, 2.75) {};
		\node [style=X dot] (183) at (12, 2.5) {};
		\node [style=none] (184) at (12.25, 2.75) {};
	\end{scope}
	\draw [style=webgreen] (100) to (2);
	\draw [style=boldwebgreen, looseness=0.75, bend right=360] (108) to (102);
	\draw [style=webgreen, bend left=15] (0.center) to (2);
	\draw [style=webgreen, bend left=15] (100) to (1.center);
	\draw [style=webgreen, bend left=15] (2) to (14.center);
	\draw [style=webgreen, bend right=15] (100) to (15.center);
	\draw [style=webgreen, bend left=15] (101.center) to (102);
	\draw [style=webgreen, bend left=15] (102) to (103.center);
	\draw [style=webgreen, bend left=15] (108) to (105.center);
	\draw [style=webgreen, bend right=15] (108) to (106.center);
	\draw [style=webred] (138) to (133);
	\draw [style=boldwebred] (146) to (140);
	\draw [style=webred, bend left=15] (131.center) to (133);
	\draw [style=simple, bend left=15] (138) to (132.center);
	\draw [style=simple, bend left=15] (133) to (134.center);
	\draw [style=webred, bend right=15] (138) to (135.center);
	\draw [style=webred, bend left=15] (139.center) to (140);
	\draw [style=simple, bend left=15] (140) to (141.center);
	\draw [style=simple, bend left=15] (146) to (143.center);
	\draw [style=webred, bend right=15] (146) to (144.center);
	\draw [style=webgreen, bend left=15] (179) to (109.center);
	\draw [style=webgreen, bend right=15] (179) to (110.center);
	\draw [style=webgreen, bend left=15] (117.center) to (180);
	\draw [style=webgreen, bend left=15] (180) to (119.center);
	\draw [style=simple, bend left=15] (150) to (147.center);
	\draw [style=webred, bend right=15] (150) to (148.center);
	\draw [style=webred, bend left=15] (151.center) to (152);
	\draw [style=simple, bend left=15] (152) to (153.center);
	\draw [style=boldedge] (174.center) to (172);
	\draw [style=boldwebred] (176.center) to (175);
	\draw [style=webred arrow] (152) to (127);
	\draw [style=webred arrow] (150) to (128);
	\draw [style=webred arrow] (128) to (175);
	\draw [style=arrowStyle] (127) to (172);
	\draw [style=webred] (127) to (128);
	\draw [style=boldwebgreen] (182.center) to (181);
	\draw [style=boldedge] (184.center) to (183);
	\draw [style=webgreen arrow] (180) to (177);
	\draw [style=webgreen arrow] (179) to (178);
	\draw [style=arrowStyle] (178) to (183);
	\draw [style=webgreen arrow] (177) to (181);
	\draw [style=webgreen] (177) to (178);
	\node [style=none] at (4, 1) {\large $\to$};
	\node [style=none] at (9, 1) {\large $=$};
	\node [style=none] at (0, 1.5) {};
	\node [style=none] at (3, 1.5) {};
	\node [style=Z dot] at (1, 1) {};
	\node [style=none] at (0, 0.5) {};
	\node [style=none] at (3, 0.5) {};
	\node [style=none] at (0, 1.125) {$\vdots$};
	\node [style=none] at (3, 1.125) {$\vdots$};
	\node [style=Z dot] at (2, 1) {};
	\node [style=none] at (5, 1.5) {};
	\node [style=Z dot] at (6, 1) {};
	\node [style=none] at (5, 0.5) {};
	\node [style=none] at (5, 1.125) {$\vdots$};
	\node [style=none] at (8, 1.5) {};
	\node [style=none] at (8, 0.5) {};
	\node [style=none] at (8, 1.125) {$\vdots$};
	\node [style=Z dot] at (7, 1) {};
	\node [style=none] at (4, -1.5) {\large $\to$};
	\node [style=none] at (9, -1.5) {\large $=$};
	\node [style=none] at (0, -1) {};
	\node [style=none] at (3, -1) {};
	\node [style=Z dot] at (1, -1.5) {};
	\node [style=none] at (0, -2) {};
	\node [style=none] at (3, -2) {};
	\node [style=none] at (0, -1.375) {$\vdots$};
	\node [style=none] at (3, -1.375) {$\vdots$};
	\node [style=Z dot] at (2, -1.5) {};
	\node [style=none] at (5, -1) {};
	\node [style=Z dot] at (6, -1.5) {};
	\node [style=none] at (5, -2) {};
	\node [style=none] at (5, -1.375) {$\vdots$};
	\node [style=none] at (8, -1) {};
	\node [style=none] at (8, -2) {};
	\node [style=none] at (8, -1.375) {$\vdots$};
	\node [style=Z dot] at (7, -1.5) {};
	\node [style=none] at (4, 1.7) {\small fusion};
	\node [style=none] at (6.5, 2.35) {matching};
	\node [style=none] at (6.5, -0.25) {non-matching};
	\node [style=none] at (4, -0.8) {\small fusion};
	\node [style=none] at (10.5, 3.0999999999999996) {$m_{XX}$};
	\node [style=none] at (12.5, 0.09999999999999964) {$m_{ZZ}$};
	\node [style=none] at (13, 1.5) {};
	\node [style=none] at (13, 0.5) {};
	\node [style=none] at (13, 1.125) {$\vdots$};
	\node [style=none] at (10, 1.5) {};
	\node [style=none] at (10, 0.5) {};
	\node [style=none] at (10, 1.125) {$\vdots$};
	\node [style=Z dot] at (11, -1.25) {};
	\node [style=X dot] at (12, -1.25) {};
	\node [style=none] at (13, -1.5) {};
	\node [style=none] at (13, -2.5) {};
	\node [style=none] at (13, -1.875) {$\vdots$};
	\node [style=Z dot] at (12, -2) {};
	\node [style=none] at (10, -1.5) {};
	\node [style=Z dot] at (11, -2) {};
	\node [style=none] at (10, -2.5) {};
	\node [style=none] at (10, -1.875) {$\vdots$};
	\node [style=Z dot] at (11, -0.5) {};
	\node [style=none] at (10.75, -0.25) {};
	\node [style=X dot] at (12, -0.5) {};
	\node [style=none] at (12.25, -0.25) {};
	\node [style=Z dot] at (11, 1.75) {};
	\node [style=X dot] at (12, 1.75) {};
	\node [style=Z dot] at (12, 1) {};
	\node [style=Z dot] at (11, 1) {};
	\node [style=Z dot] at (11, 2.5) {};
	\node [style=none] at (10.75, 2.75) {};
	\node [style=X dot] at (12, 2.5) {};
	\node [style=none] at (12.25, 2.75) {};
\end{tikzpicture}


==> figures/4_hybrid_dqec/transformations/04_hadamard_fusion_split.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (62) at (4, 0.5) {\large $\to$};
		\node [style=none] (76) at (9, 0.5) {\large $=$};
		\node [style=Z dot] (92) at (11, 1.25) {};
		\node [style=Z dot] (93) at (12, 1.25) {};
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (3, 1) {};
		\node [style=X dot] (2) at (1, 0.5) {};
		\node [style=none] (14) at (0, 0) {};
		\node [style=none] (15) at (3, 0) {};
		\node [style=none] (16) at (0, 0.625) {$\vdots$};
		\node [style=none] (17) at (3, 0.625) {$\vdots$};
		\node [style=Z dot] (100) at (2, 0.5) {};
		\node [style=none] (101) at (5, 1) {};
		\node [style=X dot] (102) at (6, 0.5) {};
		\node [style=none] (103) at (5, 0) {};
		\node [style=none] (104) at (5, 0.625) {$\vdots$};
		\node [style=none] (105) at (8, 1) {};
		\node [style=none] (106) at (8, 0) {};
		\node [style=none] (107) at (8, 0.625) {$\vdots$};
		\node [style=Z dot] (108) at (7, 0.5) {};
		\node [style=none] (109) at (13, 1) {};
		\node [style=none] (110) at (13, 0) {};
		\node [style=none] (111) at (13, 0.625) {$\vdots$};
		\node [style=Z dot] (112) at (12, 0.5) {};
		\node [style=none] (117) at (10, 1) {};
		\node [style=X dot] (118) at (11, 0.5) {};
		\node [style=none] (119) at (10, 0) {};
		\node [style=none] (120) at (10, 0.625) {$\vdots$};
		\node [style=none] (123) at (4, -2.75) {\large $\to$};
		\node [style=none] (124) at (9, -2.75) {\large $=$};
		\node [style=none] (131) at (0, -2.25) {};
		\node [style=none] (132) at (3, -2.25) {};
		\node [style=X dot] (133) at (1, -2.75) {};
		\node [style=none] (134) at (0, -3.25) {};
		\node [style=none] (135) at (3, -3.25) {};
		\node [style=none] (136) at (0, -2.625) {$\vdots$};
		\node [style=none] (137) at (3, -2.625) {$\vdots$};
		\node [style=Z dot] (138) at (2, -2.75) {};
		\node [style=none] (139) at (5, -2.25) {};
		\node [style=X dot] (140) at (6, -2.75) {};
		\node [style=none] (141) at (5, -3.25) {};
		\node [style=none] (142) at (5, -2.625) {$\vdots$};
		\node [style=none] (143) at (8, -2.25) {};
		\node [style=none] (144) at (8, -3.25) {};
		\node [style=none] (145) at (8, -2.625) {$\vdots$};
		\node [style=Z dot] (146) at (7, -2.75) {};
		\node [style=none] (147) at (13, -2.25) {};
		\node [style=none] (148) at (13, -3.25) {};
		\node [style=none] (149) at (13, -2.625) {$\vdots$};
		\node [style=none] (151) at (10, -2.25) {};
		\node [style=none] (153) at (10, -3.25) {};
		\node [style=none] (154) at (10, -2.625) {$\vdots$};
		\node [style=none] (157) at (4, 1.2) {fusion};
		\node [style=none] (158) at (1.5, 1.6) {matching};
		\node [style=none] (159) at (1.5, -1.75) {non-matching};
		\node [style=none] (160) at (4, -2.05) {fusion};
		\node [style=none] (161) at (12.5, 2.75) {$m_{Z\!X}$};
		\node [style=none] (162) at (10.5, -0.5) {$m_{X\!Z}$};
		\node [style=Z dot] (163) at (11, 2) {};
		\node [style=Z dot] (164) at (12, 2) {};
		\node [style=none] (165) at (10.75, 2.25) {};
		\node [style=none] (166) at (12.25, 2.25) {};
		\node [style=Z dot] (167) at (11, -2) {};
		\node [style=Z dot] (168) at (12, -2) {};
		\node [style=Z dot] (169) at (12, -2.75) {};
		\node [style=X dot] (170) at (11, -2.75) {};
		\node [style=Z dot] (171) at (11, -1.25) {};
		\node [style=Z dot] (172) at (12, -1.25) {};
		\node [style=none] (173) at (10.75, -1) {};
		\node [style=none] (174) at (12.25, -1) {};
	\end{scope}
	\draw [style=webgreenred] (100) to (2);
	\draw [style=boldwebgreenred, looseness=0.75, bend right=360] (108) to (102);
	\draw [style=webredgreen] (92) to (93);
	\draw [style=webred, bend left=15] (0.center) to (2);
	\draw [style=webgreenred, bend left=15] (100) to (1.center);
	\draw [style=webred, bend left=15] (2) to (14.center);
	\draw [style=webgreenred, bend right=15] (100) to (15.center);
	\draw [style=webred, bend left=15] (101.center) to (102);
	\draw [style=webred, bend left=15] (102) to (103.center);
	\draw [style=webgreenred, bend left=15] (108) to (105.center);
	\draw [style=webgreenred, bend right=15] (108) to (106.center);
	\draw [style=webgreenred, bend left=15] (112) to (109.center);
	\draw [style=webgreenred, bend right=15] (112) to (110.center);
	\draw [style=webred, bend left=15] (117.center) to (118);
	\draw [style=webred, bend left=15] (118) to (119.center);
	\draw [style=webredgreen, out=180, in=360] (138) to (133);
	\draw [style=boldwebredgreen, out=180, in=360] (146) to (140);
	\draw [style=webgreen, bend left=15] (131.center) to (133);
	\draw [style=hadamard edge, bend left=15] (138) to (132.center);
	\draw [style=simple, bend left=15] (133) to (134.center);
	\draw [style=webredgreen, bend right=15] (138) to (135.center);
	\draw [style=webgreen, bend left=15] (139.center) to (140);
	\draw [style=simple, bend left=15] (140) to (141.center);
	\draw [style=hadamard edge, bend left=15] (146) to (143.center);
	\draw [style=webredgreen, bend right=15] (146) to (144.center);
	\draw [style=hadamard edge, bend left=15] (169) to (147.center);
	\draw [style=webredgreen, bend right=15] (169) to (148.center);
	\draw [style=webgreen, bend left=15] (151.center) to (170);
	\draw [style=simple, bend left=15] (170) to (153.center);
	\draw [style=boldedge] (165.center) to (163);
	\draw [style=boldwebgreen] (166.center) to (164);
	\draw [style=webred arrow] (118) to (92);
	\draw [style=webgreen arrow] (112) to (93);
	\draw [style=arrowStyle] (92) to (163);
	\draw [style=webgreen arrow] (93) to (164);
	\draw [style=webredgreen] (168) to (167);
	\draw [style=boldwebgreen] (173.center) to (171);
	\draw [style=boldedge] (174.center) to (172);
	\draw [style=webgreen arrow] (170) to (167);
	\draw [style=webred arrow] (169) to (168);
	\draw [style=webgreen arrow] (167) to (171);
	\draw [style=arrowStyle] (168) to (172);
	\node [style=none] at (4, 0.5) {\large $\to$};
	\node [style=none] at (9, 0.5) {\large $=$};
	\node [style=Z dot] at (11, 1.25) {};
	\node [style=Z dot] at (12, 1.25) {};
	\node [style=none] at (0, 1) {};
	\node [style=none] at (3, 1) {};
	\node [style=X dot] at (1, 0.5) {};
	\node [style=none] at (0, 0) {};
	\node [style=none] at (3, 0) {};
	\node [style=none] at (0, 0.625) {$\vdots$};
	\node [style=none] at (3, 0.625) {$\vdots$};
	\node [style=Z dot] at (2, 0.5) {};
	\node [style=none] at (5, 1) {};
	\node [style=X dot] at (6, 0.5) {};
	\node [style=none] at (5, 0) {};
	\node [style=none] at (5, 0.625) {$\vdots$};
	\node [style=none] at (8, 1) {};
	\node [style=none] at (8, 0) {};
	\node [style=none] at (8, 0.625) {$\vdots$};
	\node [style=Z dot] at (7, 0.5) {};
	\node [style=none] at (13, 1) {};
	\node [style=none] at (13, 0) {};
	\node [style=none] at (13, 0.625) {$\vdots$};
	\node [style=Z dot] at (12, 0.5) {};
	\node [style=none] at (10, 1) {};
	\node [style=X dot] at (11, 0.5) {};
	\node [style=none] at (10, 0) {};
	\node [style=none] at (10, 0.625) {$\vdots$};
	\node [style=none] at (4, -2.75) {\large $\to$};
	\node [style=none] at (9, -2.75) {\large $=$};
	\node [style=none] at (0, -2.25) {};
	\node [style=none] at (3, -2.25) {};
	\node [style=X dot] at (1, -2.75) {};
	\node [style=none] at (0, -3.25) {};
	\node [style=none] at (3, -3.25) {};
	\node [style=none] at (0, -2.625) {$\vdots$};
	\node [style=none] at (3, -2.625) {$\vdots$};
	\node [style=Z dot] at (2, -2.75) {};
	\node [style=none] at (5, -2.25) {};
	\node [style=X dot] at (6, -2.75) {};
	\node [style=none] at (5, -3.25) {};
	\node [style=none] at (5, -2.625) {$\vdots$};
	\node [style=none] at (8, -2.25) {};
	\node [style=none] at (8, -3.25) {};
	\node [style=none] at (8, -2.625) {$\vdots$};
	\node [style=Z dot] at (7, -2.75) {};
	\node [style=none] at (13, -2.25) {};
	\node [style=none] at (13, -3.25) {};
	\node [style=none] at (13, -2.625) {$\vdots$};
	\node [style=none] at (10, -2.25) {};
	\node [style=none] at (10, -3.25) {};
	\node [style=none] at (10, -2.625) {$\vdots$};
	\node [style=none] at (4, 1.2) {fusion};
	\node [style=none] at (1.5, 1.6) {matching};
	\node [style=none] at (1.5, -1.75) {non-matching};
	\node [style=none] at (4, -2.05) {fusion};
	\node [style=none] at (12.5, 2.75) {$m_{Z\!X}$};
	\node [style=none] at (10.5, -0.5) {$m_{X\!Z}$};
	\node [style=Z dot] at (11, 2) {};
	\node [style=Z dot] at (12, 2) {};
	\node [style=none] at (10.75, 2.25) {};
	\node [style=none] at (12.25, 2.25) {};
	\node [style=Z dot] at (11, -2) {};
	\node [style=Z dot] at (12, -2) {};
	\node [style=Z dot] at (12, -2.75) {};
	\node [style=X dot] at (11, -2.75) {};
	\node [style=Z dot] at (11, -1.25) {};
	\node [style=Z dot] at (12, -1.25) {};
	\node [style=none] at (10.75, -1) {};
	\node [style=none] at (12.25, -1) {};
\end{tikzpicture}


==> figures/4_hybrid_dqec/transformations/05_bell_prep_fusion.tikz <==
\begin{tikzpicture}
	\begin{scope}[opacity=0]
		\node [style=none] (109) at (9, 4) {};
		\node [style=none] (110) at (9, 3) {};
		\node [style=none] (111) at (9, 3.625) {$\vdots$};
		\node [style=Z dot] (112) at (8, 3.5) {};
		\node [style=none] (117) at (6, 4) {};
		\node [style=Z dot] (118) at (7, 3.5) {};
		\node [style=none] (119) at (6, 3) {};
		\node [style=none] (120) at (6, 3.625) {$\vdots$};
		\node [style=none] (147) at (9, 0) {};
		\node [style=none] (148) at (9, -1) {};
		\node [style=none] (149) at (9, -0.375) {$\vdots$};
		\node [style=Z dot] (150) at (8, -0.5) {};
		\node [style=none] (151) at (6, 0) {};
		\node [style=Z dot] (152) at (7, -0.5) {};
		\node [style=none] (153) at (6, -1) {};
		\node [style=none] (154) at (6, -0.375) {$\vdots$};
		\node [style=none] (215) at (12, 4) {};
		\node [style=none] (219) at (16, 3.625) {$\vdots$};
		\node [style=Z dot] (220) at (13, 3.5) {};
		\node [style=none] (221) at (11, 4) {};
		\node [style=Z dot] (222) at (12, 3.5) {};
		\node [style=none] (223) at (11, 3) {};
		\node [style=none] (224) at (11, 3.625) {$\vdots$};
		\node [style=Z dot] (227) at (12, 2.75) {};
		\node [style=X dot] (228) at (13, 2.75) {};
		\node [style=Z dot] (229) at (12, 2) {};
		\node [style=X dot] (230) at (13, 2) {};
		\node [style=none] (233) at (12, 0) {};
		\node [style=Z dot] (238) at (13, -0.5) {};
		\node [style=none] (239) at (11, 0) {};
		\node [style=Z dot] (240) at (12, -0.5) {};
		\node [style=none] (241) at (11, -1) {};
		\node [style=none] (242) at (11, -0.375) {$\vdots$};
		\node [style=Z dot] (245) at (12, -1.25) {};
		\node [style=X dot] (246) at (13, -1.25) {};
		\node [style=Z dot] (247) at (12, -2) {};
		\node [style=X dot] (248) at (13, -2) {};
		\node [style=none] (269) at (16, 4) {};
		\node [style=none] (270) at (16, 3) {};
		\node [style=Z dot] (273) at (14, 3.5) {};
		\node [style=Z dot] (274) at (14, 2.75) {};
		\node [style=X dot] (275) at (15, 2.75) {};
		\node [style=Z dot] (276) at (14, 2) {};
		\node [style=X dot] (277) at (15, 2) {};
		\node [style=Z dot] (278) at (13, 4.25) {};
		\node [style=X dot] (279) at (14, 4.25) {};
		\node [style=Z dot] (280) at (13, 5) {};
		\node [style=X dot] (281) at (14, 5) {};
		\node [style=none] (282) at (15, 4) {};
		\node [style=Z dot] (283) at (15, 3.5) {};
		\node [style=none] (285) at (14.25, 5.25) {};
		\node [style=none] (286) at (12.75, 5.25) {};
		\node [style=none] (288) at (15, 0) {};
		\node [style=none] (289) at (16, 0) {};
		\node [style=none] (290) at (16, -1) {};
		\node [style=none] (291) at (16, -0.375) {$\vdots$};
		\node [style=Z dot] (292) at (15, -0.5) {};
		\node [style=Z dot] (294) at (14, -0.5) {};
		\node [style=Z dot] (299) at (14, -1.25) {};
		\node [style=X dot] (300) at (15, -1.25) {};
		\node [style=Z dot] (301) at (14, -2) {};
		\node [style=X dot] (302) at (15, -2) {};
		\node [style=X dot] (303) at (14, 1) {};
		\node [style=X dot] (304) at (14, 0.25) {};
		\node [style=Z dot] (305) at (13, 1) {};
		\node [style=Z dot] (306) at (13, 0.25) {};
		\node [style=none] (307) at (12.75, 1.25) {};
		\node [style=none] (308) at (14.25, 1.25) {};
		\node [style=none] (309) at (10, 3.5) {\large $\to$};
		\node [style=none] (310) at (10, -0.5) {\large $\to$};
	\end{scope}
	\draw [style=webgreen, bend left=15] (112) to (109.center);
	\draw [style=webgreen, bend right=15] (112) to (110.center);
	\draw [style=webgreen, bend left=15] (117.center) to (118);
	\draw [style=webgreen, bend left=15] (118) to (119.center);
	\draw [style=simple, bend left=15] (150) to (147.center);
	\draw [style=webred, bend right=15] (150) to (148.center);
	\draw [style=webred, bend left=15] (151.center) to (152);
	\draw [style=simple, bend left=15] (152) to (153.center);
	\draw [style=webgreen, looseness=1.75, bend right=90] (118) to (112);
	\draw [style=webred, looseness=1.75, bend left=90] (150) to (152);
	\draw [style=boldwebgreen] (215.center) to (222);
	\draw [style=webgreen, bend left=15] (221.center) to (222);
	\draw [style=webgreen, bend left=15] (222) to (223.center);
	\draw [style=webgreen arrow] (227) to (222);
	\draw [style=webgreen arrow, out=90, in=-90] (229) to (227);
	\draw [style=webgreen] (227) to (228);
	\draw [style=webgreen arrow] (228) to (220);
	\draw [style=arrowStyle] (230) to (228);
	\draw [style=boldedge] (233.center) to (240);
	\draw [style=webred, bend left=15] (239.center) to (240);
	\draw [style=simple, bend left=15] (240) to (241.center);
	\draw [style=webred arrow] (245) to (240);
	\draw [style=arrowStyle, out=90, in=-90] (247) to (245);
	\draw [style=webred] (245) to (246);
	\draw [style=webred arrow] (246) to (238);
	\draw [style=webred arrow] (248) to (246);
	\draw [style=webgreen, bend left=15] (283) to (269.center);
	\draw [style=webgreen, bend right=15] (283) to (270.center);
	\draw [style=webgreen arrow] (274) to (273);
	\draw [style=webgreen arrow, out=90, in=-90] (276) to (274);
	\draw [style=webgreen] (274) to (275);
	\draw [style=webgreen arrow] (275) to (283);
	\draw [style=arrowStyle] (277) to (275);
	\draw [style=webgreen] (278) to (279);
	\draw [style=webgreen arrow] (220) to (278);
	\draw [style=webgreen arrow] (278) to (280);
	\draw [style=webgreen arrow] (273) to (279);
	\draw [style=arrowStyle] (279) to (281);
	\draw [style=boldwebgreen] (282.center) to (283);
	\draw [style=boldwebgreen] (286.center) to (280);
	\draw [style=boldedge] (285.center) to (281);
	\draw [style=boldedge] (288.center) to (292);
	\draw [style=simple, bend left=15] (292) to (289.center);
	\draw [style=webred, bend right=15] (292) to (290.center);
	\draw [style=webred arrow] (299) to (294);
	\draw [style=arrowStyle, out=90, in=-90] (301) to (299);
	\draw [style=webred] (299) to (300);
	\draw [style=webred arrow] (300) to (292);
	\draw [style=webred arrow] (302) to (300);
	\draw [style=webred arrow] (304) to (303);
	\draw [style=arrowStyle, out=90, in=-90] (306) to (305);
	\draw [style=webred arrow] (294) to (304);
	\draw [style=webred arrow] (238) to (306);
	\draw [style=webred] (304) to (306);
	\draw [style=boldwebred] (308.center) to (303);
	\draw [style=boldedge] (305) to (307.center);
	\node [style=none] at (9, 4) {};
	\node [style=none] at (9, 3) {};
	\node [style=none] at (9, 3.625) {$\vdots$};
	\node [style=Z dot] at (8, 3.5) {};
	\node [style=none] at (6, 4) {};
	\node [style=Z dot] at (7, 3.5) {};
	\node [style=none] at (6, 3) {};
	\node [style=none] at (6, 3.625) {$\vdots$};
	\node [style=none] at (9, 0) {};
	\node [style=none] at (9, -1) {};
	\node [style=none] at (9, -0.375) {$\vdots$};
	\node [style=Z dot] at (8, -0.5) {};
	\node [style=none] at (6, 0) {};
	\node [style=Z dot] at (7, -0.5) {};
	\node [style=none] at (6, -1) {};
	\node [style=none] at (6, -0.375) {$\vdots$};
	\node [style=none] at (12, 4) {};
	\node [style=none] at (16, 3.625) {$\vdots$};
	\node [style=Z dot] at (13, 3.5) {};
	\node [style=none] at (11, 4) {};
	\node [style=Z dot] at (12, 3.5) {};
	\node [style=none] at (11, 3) {};
	\node [style=none] at (11, 3.625) {$\vdots$};
	\node [style=Z dot] at (12, 2.75) {};
	\node [style=X dot] at (13, 2.75) {};
	\node [style=Z dot] at (12, 2) {};
	\node [style=X dot] at (13, 2) {};
	\node [style=none] at (12, 0) {};
	\node [style=Z dot] at (13, -0.5) {};
	\node [style=none] at (11, 0) {};
	\node [style=Z dot] at (12, -0.5) {};
	\node [style=none] at (11, -1) {};
	\node [style=none] at (11, -0.375) {$\vdots$};
	\node [style=Z dot] at (12, -1.25) {};
	\node [style=X dot] at (13, -1.25) {};
	\node [style=Z dot] at (12, -2) {};
	\node [style=X dot] at (13, -2) {};
	\node [style=none] at (16, 4) {};
	\node [style=none] at (16, 3) {};
	\node [style=Z dot] at (14, 3.5) {};
	\node [style=Z dot] at (14, 2.75) {};
	\node [style=X dot] at (15, 2.75) {};
	\node [style=Z dot] at (14, 2) {};
	\node [style=X dot] at (15, 2) {};
	\node [style=Z dot] at (13, 4.25) {};
	\node [style=X dot] at (14, 4.25) {};
	\node [style=Z dot] at (13, 5) {};
	\node [style=X dot] at (14, 5) {};
	\node [style=none] at (15, 4) {};
	\node [style=Z dot] at (15, 3.5) {};
	\node [style=none] at (14.25, 5.25) {};
	\node [style=none] at (12.75, 5.25) {};
	\node [style=none] at (15, 0) {};
	\node [style=none] at (16, 0) {};
	\node [style=none] at (16, -1) {};
	\node [style=none] at (16, -0.375) {$\vdots$};
	\node [style=Z dot] at (15, -0.5) {};
	\node [style=Z dot] at (14, -0.5) {};
	\node [style=Z dot] at (14, -1.25) {};
	\node [style=X dot] at (15, -1.25) {};
	\node [style=Z dot] at (14, -2) {};
	\node [style=X dot] at (15, -2) {};
	\node [style=X dot] at (14, 1) {};
	\node [style=X dot] at (14, 0.25) {};
	\node [style=Z dot] at (13, 1) {};
	\node [style=Z dot] at (13, 0.25) {};
	\node [style=none] at (12.75, 1.25) {};
	\node [style=none] at (14.25, 1.25) {};
	\node [style=none] at (10, 3.5) {\large $\to$};
	\node [style=none] at (10, -0.5) {\large $\to$};
\end{tikzpicture}


==> results/circuit_and_erasure_correctable_regime_pm_corr_mergeZZ_obsXX_data.csv <==
series,local_prob,threshold,stderr
Bell,0.0,0.4964410963480452,0.000821600276766536
Bell,0.001,0.48745833686665596,0.0013670740456998656
Bell,0.002,0.4768940893765379,0.0025239753901294204
Bell,0.003,0.4634620737667004,0.0018432123148700173
Bell,0.004,0.45027904803314917,0.0017729482275009212
Bell,0.005,0.43885348059339707,0.00223262177375049
Bell,0.006,0.42381791845130007,0.0030412726564517183
Bell,0.007,0.40850922119747907,0.003780915574380551
Bell,0.008,0.39911081996140385,0.0027210904698539273
Bell,0.009,0.36653453513234635,0.0033202257227977336
Bell,0.01,0.29311826376531097,0.0035478878041222024
BellZigZag,0.0,0.505950181656513,0.00036400005640437483
BellZigZag,0.001,0.4930151232751215,0.0014635391482589468
BellZigZag,0.002,0.47654920696481173,0.000914023668667952
BellZigZag,0.003,0.45805541339937306,0.0011323287249970148
BellZigZag,0.004,0.43304538082534455,0.0011550356620414878
BellZigZag,0.005,0.41356463161090695,0.001119748603178865
BellZigZag,0.006,0.3915534652767235,0.0016234561153020126
BellZigZag,0.007,0.3695714671537363,0.0013987860405221208
BellZigZag,0.008,0.355901603447638,0.00230869654548249
BellZigZag,0.009,0.3249884461366824,0.0026952882202443723
BellZigZag,0.01,0.2551742528505524,0.003067249421168096
5-Chain,0.0,0.3145261080457232,0.0007401729462592003
5-Chain,0.001,0.3084980793626735,0.001630463538842492
5-Chain,0.002,0.2975991966659144,0.0013877109357514135
5-Chain,0.003,0.28568165739930224,0.001555996012318235
5-Chain,0.004,0.27542352622422034,0.001666040145273425
5-Chain,0.005,0.2627371431771172,0.002620535430743678
5-Chain,0.006,0.24873595839486487,0.0023868601963760237
5-Chain,0.007,0.2343443113945456,0.0018524680095618718
5-Chain,0.008,0.22081675521405833,0.002094698752822202
5-Chain,0.009,0.19830931263673743,0.001705026042809319
5-Chain,0.01,0.1512449702812937,0.002396632634931762
8-Chain,0.0,0.37938579546723217,0.0007608455339142348
8-Chain,0.001,0.37177385046613887,0.001479460395003596
8-Chain,0.002,0.36104775857459265,0.0023515911250318084
8-Chain,0.003,0.34809718153769903,0.001369414507407444
8-Chain,0.004,0.33665518670221195,0.0016333768490300268
8-Chain,0.005,0.3201153418814102,0.0014897182833859244
8-Chain,0.006,0.3074653339629461,0.0017834364303025154
8-Chain,0.007,0.2921279705833837,0.0018234870388038975
8-Chain,0.008,0.27351228944728834,0.0022855366784598477
8-Chain,0.009,0.24255830369324077,0.003107516491716944
8-Chain,0.01,0.19617568281987022,0.0036011645334073214
3d-Chain,0.0,0.5018178221036683,0.0008718703967902446
3d-Chain,0.001,0.4919919778235033,0.001163511774613039
3d-Chain,0.002,0.47950375188956496,0.0016734080432013782
3d-Chain,0.003,0.46394938584271006,0.0014506837780673628
3d-Chain,0.004,0.45083971806605033,0.001586043883520007
3d-Chain,0.005,0.43254430883146866,0.0015439711277631153
3d-Chain,0.006,0.4151321884922931,0.0014277875520134517
3d-Chain,0.007,0.402812344396373,0.0049502295573313
3d-Chain,0.008,0.37682983768688966,0.0043358929724837845
3d-Chain,0.009,0.34905132015127943,0.004866049418906644
3d-Chain,0.01,0.28428362382789574,0.0068074962581145025


==> results/circuit_and_erasure_correctable_regime_pm_corr_mergeZZ_obsZZ_data.csv <==
series,local_prob,threshold,stderr
Bell,0.0,0.5031241901138868,0.000222365092877457
Bell,0.001,0.4900634161537256,0.0006106265221109498
Bell,0.002,0.47037478656804216,0.001064367670698871
Bell,0.003,0.4460807279038037,0.0009675468539596449
Bell,0.004,0.42281999924397046,0.00143447609264025
Bell,0.005,0.40399456855008975,0.0016717793351648763
Bell,0.006,0.3911252337929985,0.0019406135008700764
Bell,0.007,0.3769503363880491,0.0014885081263431197
Bell,0.008,0.3659539472575585,0.0012542507755140579
Bell,0.009,0.3432483412816396,0.0016982961312547453
Bell,0.01,0.28422074658555624,0.002703877622803698
BellZigZag,0.0,0.49402261557958427,0.00035003657743193806
BellZigZag,0.001,0.4724287148215909,0.000921487049397142
BellZigZag,0.002,0.4492851859361951,0.0008721982050732404
BellZigZag,0.003,0.4237834981222472,0.0010322762623757268
BellZigZag,0.004,0.3946325674040148,0.0009035785073001405
BellZigZag,0.005,0.36912669478714666,0.0010797992629268172
BellZigZag,0.006,0.3448820146104786,0.00095843458967709
BellZigZag,0.007,0.32333346222184467,0.0015433700191772586
BellZigZag,0.008,0.307079536519282,0.0011960894954341026
BellZigZag,0.009,0.2762395573915165,0.0019508182813710927
BellZigZag,0.01,0.21426524503134872,0.0020869858465458573
5-Chain,0.0,0.315593166672962,0.00023154217884334711
5-Chain,0.001,0.30401478277389665,0.0006651180995619371
5-Chain,0.002,0.29145976928519524,0.0011184091922431972
5-Chain,0.003,0.277151794281255,0.0007942644539212756
5-Chain,0.004,0.26326818471606733,0.0006834435911142583
5-Chain,0.005,0.2484379701666299,0.000780356357734923
5-Chain,0.006,0.24003555324675033,0.0011325994677763938
5-Chain,0.007,0.22797932308997554,0.00130924214601014
5-Chain,0.008,0.22125028146230968,0.0010609862838640977
5-Chain,0.009,0.20335093705132878,0.002138666025648931
5-Chain,0.01,0.16015585245637123,0.0023222582387373994
8-Chain,0.0,0.379838769879002,0.00020259172133069208
8-Chain,0.001,0.36766323382267685,0.0007885927609005212
8-Chain,0.002,0.3528330390239594,0.0007069123601007366
8-Chain,0.003,0.33655268689419104,0.0006168946711699649
8-Chain,0.004,0.3211960207834282,0.0006576445294727235
8-Chain,0.005,0.3053415802461329,0.0010458788323762396
8-Chain,0.006,0.2900228877891937,0.0009708985758834971
8-Chain,0.007,0.2802586560995709,0.0013405703816360749
8-Chain,0.008,0.2691078043223147,0.0010167662767553137
8-Chain,0.009,0.2552926340716443,0.0019216768995732002
8-Chain,0.01,0.20409529362153914,0.0021578499373738408
3d-Chain,0.0,0.498388836439047,0.00019232210863174258
3d-Chain,0.001,0.4838227538406715,0.0005621091551171446
3d-Chain,0.002,0.46891139754702865,0.0007084709003117246
3d-Chain,0.003,0.45037804997369213,0.0007242900338919954
3d-Chain,0.004,0.43037570008221826,0.000811934171758851
3d-Chain,0.005,0.410206106107372,0.0010964640367078504
3d-Chain,0.006,0.3974768052943,0.0013564724341769668
3d-Chain,0.007,0.3846902511892552,0.0021512883245838363
3d-Chain,0.008,0.3681462739148452,0.0026881516688501157
3d-Chain,0.009,0.34204718433901293,0.0023830345141855154
3d-Chain,0.01,0.2832784673440582,0.0030617856920034155


==> results/master_threshold_pm_corr_mergeZZ_obsZZ-XX_data.csv <==
series,quantity,distance,p,value,err_minus,err_plus
Bell (ZZ),threshold,,,0.5031241901138868,0.000222365092877457,0.000222365092877457
Bell (ZZ),ler,11,0.45,0.032991,0.0006600800000000004,0.000668580000000002
Bell (ZZ),ler,11,0.46,0.041691,0.0007391399999999992,0.0007474899999999965
Bell (ZZ),ler,11,0.47,0.051885,0.000820559999999998,0.0008293399999999979
Bell (ZZ),ler,11,0.48,0.064056,0.0009072700000000017,0.0009154400000000035
Bell (ZZ),ler,11,0.49,0.078209,0.0009953699999999954,0.001002679999999992
Bell (ZZ),ler,11,0.5,0.094224,0.0010826199999999925,0.001089989999999999
Bell (ZZ),ler,11,0.51,0.11078050924519418,0.0011875045022754077,0.0011952301458789394
Bell (ZZ),ler,11,0.52,0.1301923689316351,0.0013051737930023233,0.001312024179895982
Bell (ZZ),ler,11,0.53,0.15125101287197917,0.001478811646017486,0.0014862960740772702
Bell (ZZ),ler,11,0.54,0.17321895939816653,0.0017326463588984709,0.0017409442548870224
Bell (ZZ),ler,11,0.55,0.19581753023021753,0.0018674645525477707,0.0018775935444558245
Bell (ZZ),ler,13,0.45,0.027925,0.0006080600000000005,0.0006167900000000025
Bell (ZZ),ler,13,0.46,0.037164,0.0006990899999999994,0.0007077099999999933
Bell (ZZ),ler,13,0.47,0.047531,0.0007865299999999936,0.0007947900000000035
Bell (ZZ),ler,13,0.48,0.06065,0.0008841299999999969,0.0008924599999999977
Bell (ZZ),ler,13,0.49,0.075905,0.0009816100000000078,0.0009891300000000047
Bell (ZZ),ler,13,0.5,0.092983,0.001076539999999987,0.0010834600000000083
Bell (ZZ),ler,13,0.51,0.11249919023094614,0.0011784467819777739,0.0011855727496517948
Bell (ZZ),ler,13,0.52,0.13373314040175596,0.0013965318795784165,0.001404910459280706
Bell (ZZ),ler,13,0.53,0.15846910360414793,0.001561916953611242,0.001571411687685681
Bell (ZZ),ler,13,0.54,0.1827747000244534,0.0018630779219684368,0.0018718980040980382
Bell (ZZ),ler,13,0.55,0.21068812456467362,0.002024569866192538,0.0020354026668385483
Bell (ZZ),ler,15,0.45,0.02383,0.0005623899999999994,0.0005713499999999982
Bell (ZZ),ler,15,0.46,0.032174,0.0006522100000000003,0.00066103
Bell (ZZ),ler,15,0.47,0.043553,0.0007545500000000066,0.0007626099999999969
Bell (ZZ),ler,15,0.48,0.056812,0.0008563700000000021,0.000864730000000001
Bell (ZZ),ler,15,0.49,0.072965,0.0009635100000000008,0.0009716699999999939
Bell (ZZ),ler,15,0.5,0.092224,0.0010731699999999983,0.001080629999999999
Bell (ZZ),ler,15,0.51,0.11396358285436577,0.0012007646830488744,0.0012081534278051975
Bell (ZZ),ler,15,0.52,0.13804057971014494,0.00134352518978606,0.0013503160800552028
Bell (ZZ),ler,15,0.53,0.16535757139247287,0.0016970625929619287,0.0017055208968525803
Bell (ZZ),ler,15,0.54,0.19247564145729115,0.0019144165315075623,0.0019229447986970072
Bell (ZZ),ler,15,0.55,0.22182752885439241,0.0021899702635955753,0.002199687515750226
Bell (ZZ),ler,17,0.45,0.020065,0.0005166300000000006,0.0005255699999999995
Bell (ZZ),ler,17,0.46,0.028572,0.0006151300000000019,0.0006237299999999994
Bell (ZZ),ler,17,0.47,0.039627,0.0007214100000000057,0.0007299599999999948
Bell (ZZ),ler,17,0.48,0.054161,0.0008377499999999982,0.000846050000000001
Bell (ZZ),ler,17,0.49,0.071088,0.0009520099999999893,0.000959729999999992
Bell (ZZ),ler,17,0.5,0.091863,0.0010706199999999944,0.001078280000000001
Bell (ZZ),ler,17,0.51,0.11589018412430747,0.0011953436382411836,0.0012025691669563243
Bell (ZZ),ler,17,0.52,0.14288488510087388,0.0014647814029053186,0.0014731457800511438
Bell (ZZ),ler,17,0.53,0.1718322779151179,0.0016346992569983287,0.0016437905507876993
Bell (ZZ),ler,17,0.54,0.2029224234139927,0.001963249098097558,0.0019713986625024826
Bell (ZZ),ler,17,0.55,0.23550413136357967,0.002327083237623956,0.002335855685574484
Bell (ZZ),ler,19,0.45,0.017347,0.00048093000000000094,0.0004898499999999965
Bell (ZZ),ler,19,0.46,0.025631,0.0005830600000000033,0.0005917499999999985
Bell (ZZ),ler,19,0.47,0.036794,0.0006960199999999986,0.0007045599999999999
Bell (ZZ),ler,19,0.48,0.05108,0.0008149800000000068,0.0008234999999999978
Bell (ZZ),ler,19,0.49,0.068917,0.0009373800000000154,0.0009452199999999966
Bell (ZZ),ler,19,0.5,0.091183,0.0010673999999999961,0.0010751400000000022
Bell (ZZ),ler,19,0.51,0.11720058260336479,0.0012113809263229053,0.0012185297493900321
Bell (ZZ),ler,19,0.52,0.14711812524096674,0.0014202914081309637,0.001428083879136316
Bell (ZZ),ler,19,0.53,0.1781368725452904,0.0017560711814227914,0.0017650383664141456
Bell (ZZ),ler,19,0.54,0.21370719774346678,0.0021195155592543813,0.002130689588947021
Bell (ZZ),ler,19,0.55,0.24714690452337093,0.0023505370089088595,0.0023608355147637095
Bell (XX),threshold,,,0.4964410963480452,0.000821600276766536,0.000821600276766536
Bell (XX),ler,11,0.45,0.30373145543371943,0.002773215147288788,0.0027814674298489717
Bell (XX),ler,11,0.46,0.3267631275049249,0.0028704028258949577,0.002879206575640225
Bell (XX),ler,11,0.47,0.34904423514426125,0.0029977995748330932,0.003004857001052852
Bell (XX),ler,11,0.48,0.36764788971128315,0.0030883992851217235,0.003094495377377826
Bell (XX),ler,11,0.49,0.38773310765019553,0.0032928139535652323,0.0032989629374952645
Bell (XX),ler,11,0.5,0.4057741039128991,0.00341343213156009,0.003419339053843895
Bell (XX),ler,11,0.51,0.42138170504322714,0.003540902950163183,0.003545666680312809
Bell (XX),ler,11,0.52,0.4358192554968145,0.003516687830418308,0.003522218300763047
Bell (XX),ler,11,0.53,0.4493280980898335,0.0035731284066752855,0.0035765654361852306
Bell (XX),ler,11,0.54,0.4584611729429258,0.0037475678044903704,0.0037500256020580602
Bell (XX),ler,11,0.55,0.4671288434259685,0.0037087087687052156,0.0037109863544642074
Bell (XX),ler,13,0.45,0.2909763286527653,0.002725853316630056,0.002735739262110959
Bell (XX),ler,13,0.46,0.31619117156327275,0.0029132358100149025,0.0029233037759150426
Bell (XX),ler,13,0.47,0.34167781158652794,0.003046048714519467,0.003054545780937279
Bell (XX),ler,13,0.48,0.3672841206222277,0.0032223385056037723,0.0032301147317364
Bell (XX),ler,13,0.49,0.386883489978148,0.003290070052134164,0.003297012453345405
Bell (XX),ler,13,0.5,0.40593000615397035,0.0033441952590889112,0.0033497775491055926
Bell (XX),ler,13,0.51,0.4248981262344965,0.0034665551541897544,0.0034722138192430085
Bell (XX),ler,13,0.52,0.4400097513058504,0.0034936921240280028,0.0034976715172243544
Bell (XX),ler,13,0.53,0.4533910465833992,0.0036688014278918324,0.0036724183345717143
Bell (XX),ler,13,0.54,0.4639162487762971,0.003705552114758315,0.0037078696581623327
Bell (XX),ler,13,0.55,0.47076790473680025,0.0037947958376743363,0.0037970134016175883
Bell (XX),ler,15,0.45,0.2782156703023287,0.0025420769720918557,0.0025507829549459293
Bell (XX),ler,15,0.46,0.3055842267152289,0.0027418437343148527,0.002752268310575179
Bell (XX),ler,15,0.47,0.3346255734315436,0.003073346932622012,0.003082761824766078
Bell (XX),ler,15,0.48,0.36188033815175696,0.0031499340959301736,0.003158783625876793
Bell (XX),ler,15,0.49,0.3870421519152219,0.0033083959828599796,0.003315710196815813
Bell (XX),ler,15,0.5,0.40589259909621844,0.003427621514099033,0.003433274565156741
Bell (XX),ler,15,0.51,0.4251342151228207,0.003472126474758974,0.003477341486849972
Bell (XX),ler,15,0.52,0.4423046030044121,0.003566366424704759,0.003569616659132635
Bell (XX),ler,15,0.53,0.4550254572883274,0.003707134861439365,0.0037107859461324444
Bell (XX),ler,15,0.54,0.46727428863011256,0.003777613680206071,0.0037798953739696106
Bell (XX),ler,15,0.55,0.4767183383268131,0.0038038549943901767,0.003804611370006372
Bell (XX),ler,17,0.45,0.2654973738229522,0.0024590751260136767,0.002469282403599782
Bell (XX),ler,17,0.46,0.29797061593246843,0.002642145245121408,0.0026514412427586787
Bell (XX),ler,17,0.47,0.32764839015842884,0.0029766226180915623,0.0029859969336351044
Bell (XX),ler,17,0.48,0.3586703120034985,0.003157537069488958,0.0031662833609669705
Bell (XX),ler,17,0.49,0.38489664086958536,0.003288185686091072,0.003295227264462519
Bell (XX),ler,17,0.5,0.4085845889081982,0.0033542661425028375,0.003359597766117217
Bell (XX),ler,17,0.51,0.42734806335968,0.003459215840629193,0.0034639674620313143
Bell (XX),ler,17,0.52,0.44563444079768144,0.003620659872171361,0.0036247672789390117
Bell (XX),ler,17,0.53,0.4599002571808009,0.0037105050934637673,0.0037138753254881696
Bell (XX),ler,17,0.54,0.47165920216644097,0.003788813665243196,0.003791355067180535
Bell (XX),ler,17,0.55,0.48269034097090757,0.003878930304414996,0.00387997475901386
Bell (XX),ler,19,0.45,0.25302061875313603,0.0023503981267611884,0.002360581533947137
Bell (XX),ler,19,0.46,0.2883922955262592,0.002705755058617032,0.0027141677516883678
Bell (XX),ler,19,0.47,0.32283379947920254,0.0028824072415645774,0.0028933467436381144
Bell (XX),ler,19,0.48,0.35275594387918247,0.0030980652509569606,0.0031059224090412285
Bell (XX),ler,19,0.49,0.38296668783597604,0.003364150295155688,0.003371125756108706
Bell (XX),ler,19,0.5,0.4087931722320159,0.003369556692910669,0.0033758989064796574
Bell (XX),ler,19,0.51,0.43019312204477694,0.0035862972598317278,0.0035911205636049437
Bell (XX),ler,19,0.52,0.4493340529212248,0.003670725510047268,0.003674428498831983
Bell (XX),ler,19,0.53,0.4644940279458046,0.003781247791400044,0.0037849894195071676
Bell (XX),ler,19,0.54,0.473234337530293,0.0038195152279004163,0.003820657161828944
Bell (XX),ler,19,0.55,0.4829005551850546,0.0038300972317207305,0.0038312016549356676
BellZigZag (ZZ),threshold,,,0.49402261557958427,0.00035003657743193806,0.00035003657743193806
BellZigZag (ZZ),ler,11,0.45,0.095521,0.0010887799999999975,0.0010963200000000117
BellZigZag (ZZ),ler,11,0.46,0.11781203405372302,0.0012514228308061065,0.0012590039581811124
BellZigZag (ZZ),ler,11,0.47,0.14192393611533277,0.0013944543175012925,0.0014025227882130675
BellZigZag (ZZ),ler,11,0.48,0.1694370537769934,0.0017453203062015032,0.0017550167920504789
BellZigZag (ZZ),ler,11,0.49,0.19751767757643235,0.0019100669542923276,0.0019199767932029654
BellZigZag (ZZ),ler,11,0.5,0.2287142447570255,0.002081750691376366,0.002089479148302653
BellZigZag (ZZ),ler,11,0.51,0.2587394616049057,0.002506038086943718,0.0025170791602121545
BellZigZag (ZZ),ler,11,0.52,0.28894060773145464,0.0026201472126429204,0.002631116568824199
BellZigZag (ZZ),ler,11,0.53,0.31921792075185595,0.0027864937108138532,0.002795188080433275
BellZigZag (ZZ),ler,11,0.54,0.34627425022943187,0.0031597005714212867,0.0031694534245305106
BellZigZag (ZZ),ler,11,0.55,0.3737730322593574,0.0032851508097402893,0.0032921644395608185
BellZigZag (ZZ),ler,13,0.45,0.084675,0.001032520000000009,0.001039559999999995
BellZigZag (ZZ),ler,13,0.46,0.10780693015168799,0.0011541290055251396,0.001160831008199928
BellZigZag (ZZ),ler,13,0.47,0.13496687767008841,0.0014394108601993583,0.0014476736905028043
BellZigZag (ZZ),ler,13,0.48,0.1641141613946698,0.0016036685191925248,0.0016126108073550305
BellZigZag (ZZ),ler,13,0.49,0.19794798028892346,0.0020243747576852156,0.002034882087531109
BellZigZag (ZZ),ler,13,0.5,0.23112396542605615,0.0021857929895845174,0.0021945750367382277
BellZigZag (ZZ),ler,13,0.51,0.2663908011385723,0.0025947409998871573,0.002604622001529777
BellZigZag (ZZ),ler,13,0.52,0.3007203944324746,0.002765257160985024,0.002775540956736655
BellZigZag (ZZ),ler,13,0.53,0.3322318964630815,0.0029132958900379147,0.0029222444856363827
BellZigZag (ZZ),ler,13,0.54,0.3635025469770817,0.003081946348440723,0.0030889642887941826
BellZigZag (ZZ),ler,13,0.55,0.3874660742051782,0.003194088264713124,0.0032003826486892706
BellZigZag (ZZ),ler,15,0.45,0.074676,0.0009739400000000065,0.000982380000000005
BellZigZag (ZZ),ler,15,0.46,0.099026,0.001108350000000008,0.0011153699999999905
BellZigZag (ZZ),ler,15,0.47,0.1275152313854772,0.0012489277084223593,0.0012558842159700045
BellZigZag (ZZ),ler,15,0.48,0.1605298357469636,0.0016191261778012167,0.001628561299334863
BellZigZag (ZZ),ler,15,0.49,0.19612113649635454,0.0020323707822210157,0.002042109788271712
BellZigZag (ZZ),ler,15,0.5,0.23360431101465046,0.002222686232740967,0.002233046159900276
BellZigZag (ZZ),ler,15,0.51,0.27228763331043504,0.0024936268882554957,0.0025047184990266147
BellZigZag (ZZ),ler,15,0.52,0.30805822771050906,0.002899571787764621,0.0029093831970319894
BellZigZag (ZZ),ler,15,0.53,0.3432605025417216,0.003100221301077455,0.003108277030676565
BellZigZag (ZZ),ler,15,0.54,0.3756607635775869,0.003222919538678537,0.003231113810400643
BellZigZag (ZZ),ler,15,0.55,0.40396989081490187,0.0035246162426402217,0.003530904585624439
BellZigZag (ZZ),ler,17,0.45,0.065982,0.0009193499999999993,0.0009271700000000049
BellZigZag (ZZ),ler,17,0.46,0.090555,0.0010654900000000023,0.001073050000000006
BellZigZag (ZZ),ler,17,0.47,0.12047255432265093,0.0012750349649569143,0.0012831050890894785
BellZigZag (ZZ),ler,17,0.48,0.15528587087567203,0.0014980397816698743,0.001506525144419124
BellZigZag (ZZ),ler,17,0.49,0.19405419711676092,0.001970789514905008,0.001980115840890695
BellZigZag (ZZ),ler,17,0.5,0.23474753931918815,0.0021563742679063247,0.0021656435373637872
BellZigZag (ZZ),ler,17,0.51,0.2784106233051699,0.0026046810409505183,0.002613213422318572
BellZigZag (ZZ),ler,17,0.52,0.3169119430192288,0.002850564439878911,0.002858384582058393
BellZigZag (ZZ),ler,17,0.53,0.35484303385175275,0.0030011379938793548,0.0030087531408916623
BellZigZag (ZZ),ler,17,0.54,0.3888486005328083,0.0035095082607829453,0.003517361358999327
BellZigZag (ZZ),ler,17,0.55,0.4181278954815949,0.003606078815251268,0.0036112737211421164
BellZigZag (ZZ),ler,19,0.45,0.057938,0.0008647100000000046,0.0008731299999999928
BellZigZag (ZZ),ler,19,0.46,0.082359,0.0010194400000000103,0.001027490000000006
BellZigZag (ZZ),ler,19,0.47,0.11427318985973683,0.001205486412559631,0.001212972806377291
BellZigZag (ZZ),ler,19,0.48,0.15121819967129516,0.001435806462509348,0.0014424341396424845
BellZigZag (ZZ),ler,19,0.49,0.19250378154083655,0.0018725796909543069,0.0018822486361051438
BellZigZag (ZZ),ler,19,0.5,0.23678406293640764,0.002383725581172086,0.0023960678458862517
BellZigZag (ZZ),ler,19,0.51,0.28117449166626857,0.0026447685689214295,0.0026539458565175145
BellZigZag (ZZ),ler,19,0.52,0.32577523069867975,0.002849963393932231,0.0028577136895966415
BellZigZag (ZZ),ler,19,0.53,0.3656465872291328,0.003085039000121914,0.003093751951492918
BellZigZag (ZZ),ler,19,0.54,0.39868928469365805,0.0032568160727989848,0.003262788464934663
BellZigZag (ZZ),ler,19,0.55,0.4276434561069024,0.0033763687593851843,0.0033808905161214486
BellZigZag (XX),threshold,,,0.505950181656513,0.00036400005640437483,0.00036400005640437483
BellZigZag (XX),ler,11,0.45,0.12827807529916474,0.0013542612746982874,0.0013627841811998387
BellZigZag (XX),ler,11,0.46,0.15376711951768737,0.0014812350393426377,0.0014888797288520328
BellZigZag (XX),ler,11,0.47,0.18189740783526884,0.0017883239558924846,0.0017975532908347247
BellZigZag (XX),ler,11,0.48,0.21057759010200672,0.0019625499493577947,0.0019720401173757285
BellZigZag (XX),ler,11,0.49,0.24072275237812965,0.002332351865833887,0.0023426280685281964
BellZigZag (XX),ler,11,0.5,0.2726077881805713,0.0025529966008706606,0.002563086647981383
BellZigZag (XX),ler,11,0.51,0.30064473383850476,0.002839195140555306,0.002849133395319836
BellZigZag (XX),ler,11,0.52,0.330447518138233,0.0028157769459091764,0.0028228787567408653
BellZigZag (XX),ler,11,0.53,0.3579024020753619,0.0032088462951344043,0.0032178512332213804
BellZigZag (XX),ler,11,0.54,0.382919295813413,0.0033302751981841294,0.0033370710540712167
BellZigZag (XX),ler,11,0.55,0.4053572725355059,0.0033913139703364847,0.0033980918261134474
BellZigZag (XX),ler,13,0.45,0.11027239676487254,0.0011647991353636034,0.001171654927802454
BellZigZag (XX),ler,13,0.46,0.13770360053429442,0.0014255417048556485,0.0014342605764377236
BellZigZag (XX),ler,13,0.47,0.16802337192063174,0.0015964905087942072,0.0016038041530390124
BellZigZag (XX),ler,13,0.48,0.20019016537596088,0.0019846902574202907,0.0019937874544470047
BellZigZag (XX),ler,13,0.49,0.2354766592789969,0.0021888821689219073,0.0021988719472725293
BellZigZag (XX),ler,13,0.5,0.2692805764302428,0.0025909152810963954,0.0026002996050660254
BellZigZag (XX),ler,13,0.51,0.30125049764164,0.002764514657688455,0.0027720814471287047
BellZigZag (XX),ler,13,0.52,0.33479614158849813,0.0028542835650701703,0.002863081678924684
BellZigZag (XX),ler,13,0.53,0.36472160751245425,0.0033002015187214573,0.0033084191180231537
BellZigZag (XX),ler,13,0.54,0.39226167973345866,0.0034102030505276937,0.0034169867117968544
BellZigZag (XX),ler,13,0.55,0.413040414697223,0.003568650900960979,0.0035744021207146925
BellZigZag (XX),ler,15,0.45,0.09563,0.0010921300000000106,0.001099639999999999
BellZigZag (XX),ler,15,0.46,0.12379642782198834,0.0012275023809139446,0.0012348065406530967
BellZigZag (XX),ler,15,0.47,0.155459232968688,0.0015937586329235476,0.001602593137413011
BellZigZag (XX),ler,15,0.48,0.19081221091031358,0.0017775417204118904,0.001785769013900096
BellZigZag (XX),ler,15,0.49,0.22817124601636582,0.002176698691865264,0.0021867687726015994
BellZigZag (XX),ler,15,0.5,0.2656446390763982,0.0023743256485420083,0.0023837681427033575
BellZigZag (XX),ler,15,0.51,0.3037654482578085,0.0028343781430401616,0.0028450972017470266
BellZigZag (XX),ler,15,0.52,0.3384252719258993,0.0030050919385925523,0.003013222661905235
BellZigZag (XX),ler,15,0.53,0.371103634205514,0.0031413840590600595,0.0031475182569063453
BellZigZag (XX),ler,15,0.54,0.39994915177498613,0.003396974878887127,0.0034036617687520088
BellZigZag (XX),ler,15,0.55,0.42457096408577283,0.0035884079208978736,0.0035940558920168897
BellZigZag (XX),ler,17,0.45,0.082917,0.0010227700000000062,0.001030359999999994
BellZigZag (XX),ler,17,0.46,0.11156284904546904,0.0011708423940636065,0.00117754808847495
BellZigZag (XX),ler,17,0.47,0.14470978580314683,0.0015193722054438197,0.0015273049208555933
BellZigZag (XX),ler,17,0.48,0.18160904153896681,0.0017858315809462788,0.001794314638956379
BellZigZag (XX),ler,17,0.49,0.22415218215052116,0.002167072095685174,0.00217677097874297
BellZigZag (XX),ler,17,0.5,0.26477337040045273,0.002519032813399047,0.0025295230607843
BellZigZag (XX),ler,17,0.51,0.3057806548068741,0.002784930588138612,0.0027958519885166733
BellZigZag (XX),ler,17,0.52,0.345402953944656,0.0028998348140782393,0.002907029698434649
BellZigZag (XX),ler,17,0.53,0.37879209492649407,0.003084085869695774,0.0030901198297603183
BellZigZag (XX),ler,17,0.54,0.4104627083545507,0.003548864069283675,0.003555804506003124
BellZigZag (XX),ler,17,0.55,0.4343211909442227,0.003658986247729923,0.0036632801389802627
BellZigZag (XX),ler,19,0.45,0.071948,0.0009559299999999937,0.0009640100000000013
BellZigZag (XX),ler,19,0.46,0.100402,0.0011155700000000102,0.001122709999999999
BellZigZag (XX),ler,19,0.47,0.1343696133761491,0.0013008627073734236,0.001308289428100129
BellZigZag (XX),ler,19,0.48,0.1737511542700545,0.001759209468071593,0.001768145752364586
BellZigZag (XX),ler,19,0.49,0.21695334249771853,0.0019672623517044685,0.0019759261612392887
BellZigZag (XX),ler,19,0.5,0.26216682716727535,0.0024722303302482374,0.0024839058876526265
BellZigZag (XX),ler,19,0.51,0.3079042846618609,0.0027152953955159043,0.0027232406636813478
BellZigZag (XX),ler,19,0.52,0.3487078156463887,0.0029034049401419626,0.002911060731451587
BellZigZag (XX),ler,19,0.53,0.38598977716412314,0.0031560338810505684,0.00316222122655746
BellZigZag (XX),ler,19,0.54,0.4177873187689095,0.0032993705756266256,0.0033046238856983545
BellZigZag (XX),ler,19,0.55,0.4419088752068941,0.0033959403061863402,0.0033997312492173304
3d-Chain (ZZ),threshold,,,0.498388836439047,0.00019232210863174258,0.00019232210863174258
3d-Chain (ZZ),ler,11,0.45,0.02049,0.0005223400000000031,0.0005311799999999992
3d-Chain (ZZ),ler,11,0.46,0.028084,0.0006095999999999983,0.0006183199999999986
3d-Chain (ZZ),ler,11,0.47,0.03835,0.0007093099999999977,0.0007177699999999926
3d-Chain (ZZ),ler,11,0.48,0.050763,0.0008123700000000067,0.0008205099999999965
3d-Chain (ZZ),ler,11,0.49,0.066005,0.0009186699999999964,0.0009268699999999963
3d-Chain (ZZ),ler,11,0.5,0.0845015,0.0007277100000000064,0.0007323000000000052
3d-Chain (ZZ),ler,11,0.51,0.10515993741034814,0.0008028646493766639,0.0008068692243153458
3d-Chain (ZZ),ler,11,0.52,0.12876038181841667,0.0009514284137438767,0.0009562076023151289
3d-Chain (ZZ),ler,11,0.53,0.15470115920801747,0.0010878741695201644,0.0010919581180848514
3d-Chain (ZZ),ler,11,0.54,0.18265698239094633,0.001318331151556107,0.0013235420801486486
3d-Chain (ZZ),ler,11,0.55,0.21227757974707523,0.001443033640124075,0.0014491081332636546
3d-Chain (ZZ),ler,13,0.45,0.0164385,0.0003321100000000035,0.0003365899999999977
3d-Chain (ZZ),ler,13,0.46,0.024053,0.000401130000000003,0.0004056100000000007
3d-Chain (ZZ),ler,13,0.47,0.034554,0.0004780149999999983,0.0004825049999999942
3d-Chain (ZZ),ler,13,0.48,0.0477225,0.0005587700000000001,0.0005623799999999943
3d-Chain (ZZ),ler,13,0.49,0.064497,0.0006447850000000088,0.0006482099999999963
3d-Chain (ZZ),ler,13,0.5,0.084347,0.0007270250000000061,0.0007309849999999896
3d-Chain (ZZ),ler,13,0.51,0.10872484837056659,0.000816868153857106,0.0008208149825025546
3d-Chain (ZZ),ler,13,0.52,0.13550643171999333,0.0009914568537007507,0.0009960487643862481
3d-Chain (ZZ),ler,13,0.53,0.16589185299343426,0.0010992313423806022,0.001104147694345553
3d-Chain (ZZ),ler,13,0.54,0.19798149230788845,0.0014123179418251697,0.0014189109201211414
3d-Chain (ZZ),ler,13,0.55,0.23113395326086764,0.001475312091086145,0.0014796946657550103
3d-Chain (ZZ),ler,15,0.45,0.0133045,0.00029897499999999994,0.00030345000000000025
3d-Chain (ZZ),ler,15,0.46,0.0207995,0.0003729300000000005,0.0003772300000000027
3d-Chain (ZZ),ler,15,0.47,0.031111,0.00045466499999999993,0.0004592799999999994
3d-Chain (ZZ),ler,15,0.48,0.044829,0.0005418300000000001,0.000545625000000001
3d-Chain (ZZ),ler,15,0.49,0.0627415,0.0006362100000000051,0.000639944999999989
3d-Chain (ZZ),ler,15,0.5,0.085253,0.0007321349999999949,0.0007354499999999986
3d-Chain (ZZ),ler,15,0.51,0.11180104271078704,0.0008272319476867879,0.0008302083965975038
3d-Chain (ZZ),ler,15,0.52,0.14287166984987842,0.001046072916191354,0.0010495603256653885
3d-Chain (ZZ),ler,15,0.53,0.17723782780570807,0.0012696651259436476,0.0012752297414223013
3d-Chain (ZZ),ler,15,0.54,0.21306449903385974,0.0013719843786943464,0.0013763136653812402
3d-Chain (ZZ),ler,15,0.55,0.2502747566226856,0.00161098465967216,0.0016150985020008668
3d-Chain (ZZ),ler,17,0.45,0.01072,0.0002685150000000004,0.00027304000000000044
3d-Chain (ZZ),ler,17,0.46,0.0175915,0.000343404999999998,0.0003477649999999999
3d-Chain (ZZ),ler,17,0.47,0.027770061096132975,0.0006062746947691523,0.0006150883665528156
3d-Chain (ZZ),ler,17,0.48,0.041937,0.0007409300000000008,0.0007495899999999944
3d-Chain (ZZ),ler,17,0.49,0.060892,0.0008851299999999979,0.0008938799999999927
3d-Chain (ZZ),ler,17,0.5,0.085528,0.0010361400000000048,0.0010442100000000037
3d-Chain (ZZ),ler,17,0.51,0.11464611762058602,0.001182785653438767,0.0011905005866563734
3d-Chain (ZZ),ler,17,0.52,0.14903277484260025,0.0015546019110703468,0.001562999331803261
3d-Chain (ZZ),ler,17,0.53,0.18667142463819164,0.001792745221391806,0.0018002359502689302
3d-Chain (ZZ),ler,17,0.54,0.22673965982200134,0.002238269921048641,0.00224829713777977
3d-Chain (ZZ),ler,17,0.55,0.2679854338564063,0.0024408168103306482,0.002450145639485757
3d-Chain (ZZ),ler,19,0.45,0.008763,0.0003418399999999995,0.0003508999999999995
3d-Chain (ZZ),ler,19,0.46,0.015327,0.0004521200000000003,0.00046107999999999913
3d-Chain (ZZ),ler,19,0.47,0.025229,0.0005787000000000014,0.000587459999999998
3d-Chain (ZZ),ler,19,0.48,0.039383,0.0007192900000000044,0.0007279400000000033
3d-Chain (ZZ),ler,19,0.49,0.059763,0.0008768099999999918,0.0008854000000000015
3d-Chain (ZZ),ler,19,0.5,0.085977,0.0010393100000000016,0.00104694000000001
3d-Chain (ZZ),ler,19,0.51,0.1179581875338403,0.0012041994294626768,0.0012113816539117278
3d-Chain (ZZ),ler,19,0.52,0.15567816272869978,0.001595723301905494,0.0016054200740046598
3d-Chain (ZZ),ler,19,0.53,0.1970350333566467,0.0018355033294889522,0.0018446897237442694
3d-Chain (ZZ),ler,19,0.54,0.2409029745742063,0.00235064019966591,0.0023623181088811285
3d-Chain (ZZ),ler,19,0.55,0.2845378508613708,0.002588890455041737,0.002599235027247071
3d-Chain (XX),threshold,,,0.5018178221036683,0.0008718703967902446,0.0008718703967902446
3d-Chain (XX),ler,11,0.45,0.28837017197560366,0.002678177317058994,0.002686919262433196
3d-Chain (XX),ler,11,0.46,0.31771372827708827,0.0027993349714295346,0.0028091950164814694
3d-Chain (XX),ler,11,0.47,0.34535907144885125,0.0029593491821204854,0.0029671920548045017
3d-Chain (XX),ler,11,0.48,0.371426420620772,0.0033172055336374018,0.003324938665316246
3d-Chain (XX),ler,11,0.49,0.39415328613623324,0.003405654498920996,0.0034135754443649913
3d-Chain (XX),ler,11,0.5,0.417051033505616,0.003576649286048894,0.003581372142005601
3d-Chain (XX),ler,11,0.51,0.43397934666114674,0.0036235041031970616,0.003628417879956769
3d-Chain (XX),ler,11,0.52,0.44896528770287997,0.0036570276249583977,0.0036612173776847112
3d-Chain (XX),ler,11,0.53,0.461235090803748,0.003702395460811525,0.0037051525383093864
3d-Chain (XX),ler,11,0.54,0.4727371982894948,0.0038664003570051397,0.0038675268295430554
3d-Chain (XX),ler,11,0.55,0.4795515668224439,0.003841397975893668,0.003842381381984894
3d-Chain (XX),ler,13,0.45,0.2687870087245429,0.0026128506139446173,0.002623639704862901
3d-Chain (XX),ler,13,0.46,0.3016530353492798,0.002779991334788179,0.0027884439033855624
3d-Chain (XX),ler,13,0.47,0.3336269146137494,0.002964434588273779,0.0029741026884202992
3d-Chain (XX),ler,13,0.48,0.3642548117346705,0.0031264733309892545,0.003134453396113901
3d-Chain (XX),ler,13,0.49,0.3914449837293447,0.0032688900519815545,0.0032756518827472547
3d-Chain (XX),ler,13,0.5,0.416817632339048,0.003369452223174141,0.0033745653035172074
3d-Chain (XX),ler,13,0.51,0.43567264158018765,0.003663183822339433,0.0036681969076763354
3d-Chain (XX),ler,13,0.52,0.45232561487801165,0.0037494909439442226,0.0037527818113756717
3d-Chain (XX),ler,13,0.53,0.4664022153401379,0.0038030986187740923,0.0038041491404631755
3d-Chain (XX),ler,13,0.54,0.47560083974328826,0.003838618784766601,0.003839687704430883
3d-Chain (XX),ler,13,0.55,0.4831737479451812,0.003911400201161763,0.003912951007802756
3d-Chain (XX),ler,15,0.45,0.24943013154936144,0.0023041870117439245,0.0023134080505651244
3d-Chain (XX),ler,15,0.46,0.28699357485993576,0.002597028701509574,0.0026067847757418328
3d-Chain (XX),ler,15,0.47,0.32298615932136027,0.00278811090092157,0.00279624033178405
3d-Chain (XX),ler,15,0.48,0.3578494990353312,0.0031635453078572295,0.0031718184085964274
3d-Chain (XX),ler,15,0.49,0.3877548384179915,0.0032512747975986245,0.003257216856069778
3d-Chain (XX),ler,15,0.5,0.4160758105593279,0.0034617321698379167,0.003467268655276967
3d-Chain (XX),ler,15,0.51,0.43743932014185377,0.003716552449739785,0.0037212646596443966
3d-Chain (XX),ler,15,0.52,0.4531010379076751,0.0036023840447728106,0.0036052997285005994
3d-Chain (XX),ler,15,0.53,0.4692656805580812,0.0036482277516182715,0.0036512843529097894
3d-Chain (XX),ler,15,0.54,0.4793793958457878,0.0037187300644757615,0.003720415180487935
3d-Chain (XX),ler,15,0.55,0.48921692766380925,0.003737605838353031,0.003739183552932346
3d-Chain (XX),ler,17,0.45,0.23184885126230573,0.0022261157908161633,0.0022372296685878035
3d-Chain (XX),ler,17,0.46,0.27243872727069524,0.0024710037216267855,0.002480570425919537
3d-Chain (XX),ler,17,0.47,0.3138404705028052,0.0029240446873928794,0.0029341589992882278
3d-Chain (XX),ler,17,0.48,0.3514865336430999,0.003144591608009062,0.003153582802297439
3d-Chain (XX),ler,17,0.49,0.38386755942136563,0.0031272953663157854,0.0031334612402985074
3d-Chain (XX),ler,17,0.5,0.41486771505060793,0.0035616780706504425,0.003568380356622214
3d-Chain (XX),ler,17,0.51,0.4387347577800215,0.003728074299052031,0.0037325299530316935
3d-Chain (XX),ler,17,0.52,0.4547357995200658,0.00353301459101818,0.003536728800783595
3d-Chain (XX),ler,17,0.53,0.4724177450304518,0.0038919894439639058,0.0038941849589658184
3d-Chain (XX),ler,17,0.54,0.4824712654862779,0.0036664188602721914,0.0036680536040261114
3d-Chain (XX),ler,17,0.55,0.4899491490454827,0.003738698102292548,0.0037405185421917064
3d-Chain (XX),ler,19,0.45,0.21458011117599837,0.001978986625557677,0.001987704331757517
3d-Chain (XX),ler,19,0.46,0.2607128915047596,0.002474423267492587,0.002484656270428487
3d-Chain (XX),ler,19,0.47,0.3034072760894649,0.002723044515933526,0.0027312971693908006
3d-Chain (XX),ler,19,0.48,0.34276567358147497,0.0029913581705486303,0.0029990807790613583
3d-Chain (XX),ler,19,0.49,0.3812460170001167,0.003121265703865228,0.003126980280223679
3d-Chain (XX),ler,19,0.5,0.41499091992603143,0.0033350265098320286,0.00334013923886739
3d-Chain (XX),ler,19,0.51,0.44115358829202533,0.003496187092402514,0.0035006686481118265
3d-Chain (XX),ler,19,0.52,0.45959684815362445,0.003584794774373512,0.0035881262984521767
3d-Chain (XX),ler,19,0.53,0.47397958982876076,0.003680796886130433,0.0036824498502493475
3d-Chain (XX),ler,19,0.54,0.4848714558289581,0.003858306378323406,0.003859297001856332
3d-Chain (XX),ler,19,0.55,0.491302954053425,0.0038945463966871263,0.003896127278555761
5-Chain (ZZ),threshold,,,0.315593166672962,0.00023154217884334711,0.00023154217884334711
5-Chain (ZZ),ler,11,0.25,0.001708,0.00014893000000000024,0.00015811999999999988
5-Chain (ZZ),ler,11,0.26,0.003127,0.0002029699999999998,0.00021211999999999967
5-Chain (ZZ),ler,11,0.27,0.005738,0.0002762099999999998,0.0002853199999999995
5-Chain (ZZ),ler,11,0.28,0.009844,0.0003623899999999989,0.0003714099999999991
5-Chain (ZZ),ler,11,0.29,0.01607,0.00046313000000000083,0.00047205999999999984
5-Chain (ZZ),ler,11,0.3,0.025252,0.0005790900000000009,0.0005877900000000012
5-Chain (ZZ),ler,11,0.31,0.03798,0.0007064800000000024,0.0007150000000000004
5-Chain (ZZ),ler,11,0.32,0.0539,0.0008345900000000031,0.000843339999999991
5-Chain (ZZ),ler,11,0.33,0.074258,0.0009711600000000126,0.000978859999999998
5-Chain (ZZ),ler,11,0.34,0.099011,0.0011074600000000046,0.0011152799999999963
5-Chain (ZZ),ler,11,0.35,0.12707564234770855,0.0013194519451490416,0.0013267056791734788
5-Chain (ZZ),ler,13,0.25,0.000937,0.00010917999999999995,0.00011836999999999991
5-Chain (ZZ),ler,13,0.26,0.002099,0.00016557000000000008,0.00017473999999999962
5-Chain (ZZ),ler,13,0.27,0.004184,0.00023536000000000043,0.00024449
5-Chain (ZZ),ler,13,0.28,0.007842,0.00032339000000000066,0.00033244999999999976
5-Chain (ZZ),ler,13,0.29,0.01389,0.0004306599999999994,0.0004396299999999999
5-Chain (ZZ),ler,13,0.3,0.022939,0.0005521300000000014,0.0005608499999999982
5-Chain (ZZ),ler,13,0.31,0.037113,0.0006987699999999944,0.0007072399999999979
5-Chain (ZZ),ler,13,0.32,0.054905,0.000843240000000002,0.0008516699999999988
5-Chain (ZZ),ler,13,0.33,0.07901,0.0010010500000000033,0.0010090700000000147
5-Chain (ZZ),ler,13,0.34,0.1079484495419934,0.0011540441777910665,0.0011610194071958319
5-Chain (ZZ),ler,13,0.35,0.14136384345382094,0.0014639595993301002,0.001472301541976001
5-Chain (ZZ),ler,15,0.25,0.000533,8.125000000000005e-05,9.044999999999995e-05
5-Chain (ZZ),ler,15,0.26,0.001352,0.00013202999999999978,0.00014121000000000012
5-Chain (ZZ),ler,15,0.27,0.003113,0.00020250999999999993,0.0002116599999999998
5-Chain (ZZ),ler,15,0.28,0.006165,0.0002864499999999997,0.0002955299999999996
5-Chain (ZZ),ler,15,0.29,0.011784,0.00039655999999999893,0.00040548999999999967
5-Chain (ZZ),ler,15,0.3,0.0212,0.0005310200000000001,0.0005397800000000001
5-Chain (ZZ),ler,15,0.31,0.035722,0.0006860199999999955,0.0006947500000000009
5-Chain (ZZ),ler,15,0.32,0.056541,0.0008548199999999992,0.0008627600000000041
5-Chain (ZZ),ler,15,0.33,0.082822,0.0010220800000000085,0.0010303799999999974
5-Chain (ZZ),ler,15,0.34,0.11677133655394525,0.0011956119162641055,0.001202173913043475
5-Chain (ZZ),ler,15,0.35,0.15490357328144458,0.0014966825128052696,0.0015038611743892205
5-Chain (ZZ),ler,17,0.25,0.000319,6.186000000000001e-05,7.106000000000001e-05
5-Chain (ZZ),ler,17,0.26,0.000859,0.00010433999999999997,0.00011353999999999997
5-Chain (ZZ),ler,17,0.27,0.00215,0.00016761999999999984,0.00017678000000000008
5-Chain (ZZ),ler,17,0.28,0.004773,0.0002516599999999999,0.00026078999999999946
5-Chain (ZZ),ler,17,0.29,0.010227,0.0003694400000000004,0.0003784300000000008
5-Chain (ZZ),ler,17,0.3,0.019584,0.0005107500000000008,0.0005195600000000022
5-Chain (ZZ),ler,17,0.31,0.035243,0.0006812399999999927,0.0006898000000000043
5-Chain (ZZ),ler,17,0.32,0.057002,0.0008586299999999922,0.0008666900000000033
5-Chain (ZZ),ler,17,0.33,0.087675,0.0010494399999999987,0.0010571699999999962
5-Chain (ZZ),ler,17,0.34,0.12542463560965603,0.0013071465733875826,0.0013154097528187136
5-Chain (ZZ),ler,17,0.35,0.16935128469227964,0.0015682250278452325,0.0015762896771219226
5-Chain (ZZ),ler,19,0.25,0.000195,4.7400000000000014e-05,5.6599999999999993e-05
5-Chain (ZZ),ler,19,0.26,0.000563,8.363000000000001e-05,9.283000000000002e-05
5-Chain (ZZ),ler,19,0.27,0.001569,0.00014256000000000013,0.00015174999999999998
5-Chain (ZZ),ler,19,0.28,0.003785,0.00022371000000000023,0.00023283999999999978
5-Chain (ZZ),ler,19,0.29,0.008755,0.00034179999999999974,0.0003508299999999999
5-Chain (ZZ),ler,19,0.3,0.017955,0.0004890899999999976,0.0004979700000000038
5-Chain (ZZ),ler,19,0.31,0.033618,0.000665800000000008,0.0006744299999999967
5-Chain (ZZ),ler,19,0.32,0.057983,0.000864410000000003,0.0008730800000000052
5-Chain (ZZ),ler,19,0.33,0.091479,0.0010694600000000082,0.0010769999999999946
5-Chain (ZZ),ler,19,0.34,0.13400849799925746,0.001284889237242709,0.0012914896250154628
5-Chain (ZZ),ler,19,0.35,0.18297917574331174,0.0017557113619384168,0.0017655627969092036
5-Chain (XX),threshold,,,0.3145261080457232,0.0007401729462592003,0.0007401729462592003
5-Chain (XX),ler,11,0.25,0.19893583658766908,0.0019594517648748866,0.0019688775125837055
5-Chain (XX),ler,11,0.26,0.2409079711957653,0.0021927806092733315,0.0022021375934982435
5-Chain (XX),ler,11,0.27,0.28245387137853395,0.0026314600549596223,0.002641612944064786
5-Chain (XX),ler,11,0.28,0.3235175260375297,0.0029002059591592966,0.002910044062439887
5-Chain (XX),ler,11,0.29,0.36090530773162005,0.003049018033145945,0.00305658173322626
5-Chain (XX),ler,11,0.3,0.3931485021181276,0.003411227666031913,0.003417481353764351
5-Chain (XX),ler,11,0.31,0.4196838115617068,0.0035730735231070954,0.003578233305637446
5-Chain (XX),ler,11,0.32,0.4439324738160061,0.00371385921122358,0.00371741918258206
5-Chain (XX),ler,11,0.33,0.4616019164670347,0.0037851890428080015,0.0037868971982085164
5-Chain (XX),ler,11,0.34,0.474085268512803,0.003828739277580262,0.0038299312488027093
5-Chain (XX),ler,11,0.35,0.48427342198201406,0.003734774042954303,0.0037357853984538725
5-Chain (XX),ler,13,0.25,0.16918612011429085,0.0016231042842733134,0.0016315712813615713
5-Chain (XX),ler,13,0.26,0.21432761582929122,0.00209782722190055,0.0021077940939164264
5-Chain (XX),ler,13,0.27,0.2616373496010558,0.0023547820140479847,0.0023646852541797103
5-Chain (XX),ler,13,0.28,0.3072750620486922,0.0027698693119852513,0.0027812198419817635
5-Chain (XX),ler,13,0.29,0.3510300204158746,0.0030357556070427782,0.0030433419937258566
5-Chain (XX),ler,13,0.3,0.39090394389336336,0.0032787561239818186,0.003285563275418013
5-Chain (XX),ler,13,0.31,0.42082376203643396,0.003622883752130379,0.0036283827790756784
5-Chain (XX),ler,13,0.32,0.44513581379725625,0.0037379414306839,0.0037419558333777747
5-Chain (XX),ler,13,0.33,0.46289749755244325,0.0037537942249949996,0.003756088169391436
5-Chain (XX),ler,13,0.34,0.4786639044949722,0.0038080570811464542,0.0038101581245246208
5-Chain (XX),ler,13,0.35,0.48650968585145343,0.00386019246612862,0.003860666945603053
5-Chain (XX),ler,15,0.25,0.14216499816280173,0.001513550874000985,0.001522497824729907
5-Chain (XX),ler,15,0.26,0.18849423243216787,0.0017680187362522637,0.0017770368183968877
5-Chain (XX),ler,15,0.27,0.23953082923064803,0.0022532883771952117,0.002262944923343585
5-Chain (XX),ler,15,0.28,0.29184261519824195,0.0027498601689636137,0.0027594031401677044
5-Chain (XX),ler,15,0.29,0.33987687583725934,0.0030527567469934014,0.0030615771332239694
5-Chain (XX),ler,15,0.3,0.38117563816122874,0.0032202082529888543,0.003227475115775813
5-Chain (XX),ler,15,0.31,0.4180579361363786,0.00360500973082567,0.003612554506165433
5-Chain (XX),ler,15,0.32,0.44578346952230635,0.0036944838471220653,0.003697640501068855
5-Chain (XX),ler,15,0.33,0.466255142303668,0.0038018379927471924,0.003805115620417132
5-Chain (XX),ler,15,0.34,0.4790166812993854,0.003941018887463121,0.003942729789964239
5-Chain (XX),ler,15,0.35,0.4875024374325975,0.003706091392778832,0.003706210777232599
5-Chain (XX),ler,17,0.25,0.11857151698451655,0.0012082489121204437,0.0012154828419908836
5-Chain (XX),ler,17,0.26,0.16520647603686833,0.0016448552323932997,0.0016525206988967645
5-Chain (XX),ler,17,0.27,0.2178081528736411,0.0021343065410789896,0.002144199959342119
5-Chain (XX),ler,17,0.28,0.27420531918895535,0.0026202711005781087,0.0026318825314423644
5-Chain (XX),ler,17,0.29,0.3294893258911446,0.003008882452472772,0.003017387244596048
5-Chain (XX),ler,17,0.3,0.37748257143125946,0.0031882912632928972,0.003195253282654853
5-Chain (XX),ler,17,0.31,0.4170790907610692,0.003562624721211438,0.003568115294465102
5-Chain (XX),ler,17,0.32,0.4484245372519731,0.003715225772592423,0.0037184150501605173
5-Chain (XX),ler,17,0.33,0.47028863207891536,0.003844763094946635,0.0038473397836440992
5-Chain (XX),ler,17,0.34,0.4821847131736554,0.003958353168396267,0.0039598946361456
5-Chain (XX),ler,17,0.35,0.49151818142973125,0.0036648759094599637,0.0036660024161626614
5-Chain (XX),ler,19,0.25,0.097397,0.0010986600000000013,0.0011059799999999925
5-Chain (XX),ler,19,0.26,0.14373473233146394,0.001488878777825997,0.0014977164878363647
5-Chain (XX),ler,19,0.27,0.19859949244810646,0.0018485394285145673,0.001856542772824682
5-Chain (XX),ler,19,0.28,0.2579293309037868,0.0024393911682822345,0.0024493938552342387
5-Chain (XX),ler,19,0.29,0.3183112631713408,0.0027369839476828473,0.002744022020903847
5-Chain (XX),ler,19,0.3,0.37143041451498454,0.0033063418178361226,0.0033147618126075917
5-Chain (XX),ler,19,0.31,0.41533991298047507,0.0035457265454600373,0.0035516204477113456
5-Chain (XX),ler,19,0.32,0.4480342593004853,0.0037184536362053766,0.0037213679434300873
5-Chain (XX),ler,19,0.33,0.47093080181349906,0.0038282284327706972,0.0038308677976203187
5-Chain (XX),ler,19,0.34,0.4832663141563499,0.003953664041686067,0.003955111474979733
5-Chain (XX),ler,19,0.35,0.4919080304628803,0.003843482643590246,0.0038440806249759873
8-Chain (ZZ),threshold,,,0.379838769879002,0.00020259172133069208,0.00020259172133069208
8-Chain (ZZ),ler,11,0.35,0.022847,0.0005511799999999983,0.0005599399999999984
8-Chain (ZZ),ler,11,0.36,0.033294,0.0006623699999999955,0.0006709700000000068
8-Chain (ZZ),ler,11,0.37,0.047102,0.0007833999999999966,0.0007921400000000037
8-Chain (ZZ),ler,11,0.38,0.063897,0.0009057799999999949,0.0009131900000000082
8-Chain (ZZ),ler,11,0.39,0.084644,0.0010311799999999927,0.0010388500000000078
8-Chain (ZZ),ler,11,0.4,0.1085785948982919,0.0011562467079686,0.0011636007925957537
8-Chain (ZZ),ler,11,0.41,0.13571724183502065,0.0013693794580909024,0.001377389965651038
8-Chain (ZZ),ler,11,0.42,0.16590466495197512,0.0016938960284320348,0.0017026346490813249
8-Chain (ZZ),ler,11,0.43,0.19745672637773362,0.0018240416976099683,0.001831849324990975
8-Chain (ZZ),ler,11,0.44,0.22938755982869216,0.002258287886958643,0.002268821513778718
8-Chain (ZZ),ler,11,0.45,0.2610171653292236,0.0023772120954456133,0.002387819524897694
8-Chain (ZZ),ler,13,0.35,0.019921,0.0005149900000000034,0.0005238899999999991
8-Chain (ZZ),ler,13,0.36,0.030697,0.0006368499999999978,0.0006455900000000049
8-Chain (ZZ),ler,13,0.37,0.044954,0.0007661299999999968,0.0007745599999999936
8-Chain (ZZ),ler,13,0.38,0.06466,0.0009106899999999918,0.0009186900000000137
8-Chain (ZZ),ler,13,0.39,0.087172,0.0010450800000000038,0.0010524699999999998
8-Chain (ZZ),ler,13,0.4,0.11586043988908996,0.0011953344789306375,0.0012023601332137035
8-Chain (ZZ),ler,13,0.41,0.14704358583545785,0.0015357633501698609,0.0015451681031241893
8-Chain (ZZ),ler,13,0.42,0.1821357826576963,0.0016793621726542973,0.0016870494857050278
8-Chain (ZZ),ler,13,0.43,0.21796609569300804,0.0021492662985207744,0.0021598306555213054
8-Chain (ZZ),ler,13,0.44,0.25627121553287546,0.0024360795614948305,0.0024470331566454617
8-Chain (ZZ),ler,13,0.45,0.28951015520677,0.0025542809994092974,0.0025638880525492014
8-Chain (ZZ),ler,15,0.35,0.01718,0.0004786300000000007,0.00048749000000000015
8-Chain (ZZ),ler,15,0.36,0.027999,0.0006089900000000002,0.000617659999999999
8-Chain (ZZ),ler,15,0.37,0.043606,0.0007553900000000016,0.000763380000000001
8-Chain (ZZ),ler,15,0.38,0.06425,0.0009071299999999921,0.0009152199999999944
8-Chain (ZZ),ler,15,0.39,0.090536,0.0010640100000000041,0.0010716799999999915
8-Chain (ZZ),ler,15,0.4,0.12208098881520446,0.0012493309578140432,0.0012558491509920833
8-Chain (ZZ),ler,15,0.41,0.15846243340429933,0.0016517072749805406,0.0016606338140274512
8-Chain (ZZ),ler,15,0.42,0.1986135674529053,0.00193616041390951,0.0019457308732059586
8-Chain (ZZ),ler,15,0.43,0.23967811227597705,0.00231571072852213,0.0023245594348797194
8-Chain (ZZ),ler,15,0.44,0.28042232504482817,0.0026378512583229985,0.0026477573386499698
8-Chain (ZZ),ler,15,0.45,0.31748988134730627,0.002822138199879032,0.002830851299104431
8-Chain (ZZ),ler,17,0.35,0.014922,0.00044632000000000005,0.0004552500000000008
8-Chain (ZZ),ler,17,0.36,0.025559,0.0005821699999999964,0.000591040000000001
8-Chain (ZZ),ler,17,0.37,0.041629,0.0007391699999999973,0.0007471000000000005
8-Chain (ZZ),ler,17,0.38,0.064143,0.0009073700000000046,0.0009154799999999963
8-Chain (ZZ),ler,17,0.39,0.092891,0.0010758299999999998,0.001083829999999994
8-Chain (ZZ),ler,17,0.4,0.129205379282008,0.001303710148939874,0.001311664156320419
8-Chain (ZZ),ler,17,0.41,0.16972605389402473,0.001762609881370475,0.0017728406981893097
8-Chain (ZZ),ler,17,0.42,0.21247462906659817,0.0019557282389879582,0.001964228019451758
8-Chain (ZZ),ler,17,0.43,0.2580390760723838,0.002437511407139714,0.0024490931746435907
8-Chain (ZZ),ler,17,0.44,0.30245606784043366,0.0026434027869557397,0.0026515728590206233
8-Chain (ZZ),ler,17,0.45,0.34160335870896347,0.002853932348552579,0.0028609602530045297
8-Chain (ZZ),ler,19,0.35,0.012965,0.0004159000000000003,0.00042488999999999895
8-Chain (ZZ),ler,19,0.36,0.02359,0.0005595999999999969,0.0005683899999999985
8-Chain (ZZ),ler,19,0.37,0.040481,0.0007281300000000004,0.0007366999999999929
8-Chain (ZZ),ler,19,0.38,0.064123,0.000907519999999995,0.0009151699999999929
8-Chain (ZZ),ler,19,0.39,0.095835,0.0010911400000000043,0.0010981099999999994
8-Chain (ZZ),ler,19,0.4,0.1350573071407283,0.00129201459237005,0.0012994083921704647
8-Chain (ZZ),ler,19,0.41,0.18017779180796892,0.0017671757889300976,0.0017767687618475414
8-Chain (ZZ),ler,19,0.42,0.22837851722978916,0.0020555929983681887,0.0020649101633725686
8-Chain (ZZ),ler,19,0.43,0.27735355866350153,0.0026006305717036216,0.0026101601906903804
8-Chain (ZZ),ler,19,0.44,0.3249606318159093,0.0028452837049137147,0.00285450748998084
8-Chain (ZZ),ler,19,0.45,0.3635859589530788,0.00305286841114627,0.003059988735879704
8-Chain (XX),threshold,,,0.37938579546723217,0.0007608455339142348,0.0007608455339142348
8-Chain (XX),ler,11,0.35,0.3331960376464773,0.0030022153639757687,0.0030122477559510474
8-Chain (XX),ler,11,0.36,0.3645711829099059,0.003178882682623896,0.00318703828390976
8-Chain (XX),ler,11,0.37,0.39342884953636503,0.0033553510135077014,0.003361806041769888
8-Chain (XX),ler,11,0.38,0.4190115080156988,0.0034316433670486535,0.0034360897254110956
8-Chain (XX),ler,11,0.39,0.4374232834852612,0.0035394834329188773,0.0035445333608560836
8-Chain (XX),ler,11,0.4,0.4548447350858813,0.0035733113612383405,0.003576368564493948
8-Chain (XX),ler,11,0.41,0.46676349489938,0.003840653290660301,0.003843438173459668
8-Chain (XX),ler,11,0.42,0.4773383611955961,0.00383300558382782,0.0038349251579382626
8-Chain (XX),ler,11,0.43,0.4847598104820143,0.0038552106687781418,0.0038570610941608408
8-Chain (XX),ler,11,0.44,0.48845755365260596,0.003822602812136533,0.0038246749127814894
8-Chain (XX),ler,11,0.45,0.49526041513816277,0.0038067188489160353,0.0038063415268129175
8-Chain (XX),ler,13,0.35,0.322660092055065,0.002813981027099288,0.0028229607282485025
8-Chain (XX),ler,13,0.36,0.35630168931266354,0.0031972417272841946,0.0032060715637219905
8-Chain (XX),ler,13,0.37,0.38929681306219666,0.003312782875436182,0.0033208447208292746
8-Chain (XX),ler,13,0.38,0.4183079400470705,0.0034467625771973376,0.003452920670311943
8-Chain (XX),ler,13,0.39,0.441488717110699,0.0035362723316746947,0.0035406055487212096
8-Chain (XX),ler,13,0.4,0.45673270190967463,0.0035903235138313727,0.003592765552971555
8-Chain (XX),ler,13,0.41,0.47170226015604966,0.0037423023228363994,0.003744540907074323
8-Chain (XX),ler,13,0.42,0.48179478345459337,0.0037401860446263924,0.0037418073485600556
8-Chain (XX),ler,13,0.43,0.48963507654704846,0.0037860756284007757,0.0037876967714313703
8-Chain (XX),ler,13,0.44,0.4925964424517944,0.0037973758803073743,0.0037981272986095105
8-Chain (XX),ler,13,0.45,0.49380288628118907,0.0037963322437767344,0.003797000171156417
8-Chain (XX),ler,15,0.35,0.30935446275785916,0.0027393445424012675,0.002748142802130926
8-Chain (XX),ler,15,0.36,0.35110215819965346,0.0031702700711926934,0.003179077088624249
8-Chain (XX),ler,15,0.37,0.3877630059190255,0.0033489277549859087,0.0033558852661847993
8-Chain (XX),ler,15,0.38,0.4183581827875041,0.003466364680499323,0.0034719464153454838
8-Chain (XX),ler,15,0.39,0.4439285810052442,0.00361362339159782,0.003616764540262274
8-Chain (XX),ler,15,0.4,0.46127631352901927,0.003704449478423799,0.003707685608012823
8-Chain (XX),ler,15,0.41,0.4730727043192119,0.003776692398435366,0.0037784308450092285
8-Chain (XX),ler,15,0.42,0.4854990834306712,0.0037878630425113857,0.003789608888851881
8-Chain (XX),ler,15,0.43,0.4880288074776857,0.0038319308416226994,0.003832526740983888
8-Chain (XX),ler,15,0.44,0.4945878580533811,0.0038903904364319675,0.0038912665419676418
8-Chain (XX),ler,15,0.45,0.49798492441762726,0.003964178453457867,0.003963496917184284
8-Chain (XX),ler,17,0.35,0.2975832323761059,0.002790871487970137,0.0028003691122149843
8-Chain (XX),ler,17,0.36,0.34082936475784936,0.003047835963546075,0.0030565383218852937
8-Chain (XX),ler,17,0.37,0.3843663897423317,0.0031253159899122807,0.0031319573873579976
8-Chain (XX),ler,17,0.38,0.41631251781419437,0.003277139224534098,0.0032826476136185168
8-Chain (XX),ler,17,0.39,0.4440735746008645,0.003672402406084019,0.003677227229404556
8-Chain (XX),ler,17,0.4,0.462715200645862,0.003779749395544707,0.00378224628483681
8-Chain (XX),ler,17,0.41,0.4777547582628226,0.0036547718163687515,0.0036554301314694615
8-Chain (XX),ler,17,0.42,0.486428746400877,0.0037236917664917324,0.003725217754468546
8-Chain (XX),ler,17,0.43,0.49314198456777614,0.0039467034229266895,0.003947739444962461
8-Chain (XX),ler,17,0.44,0.4976258049183999,0.003976354022421247,0.003976079813172051
8-Chain (XX),ler,17,0.45,0.49743185428236847,0.003655965093315061,0.003656196980061588
8-Chain (XX),ler,19,0.35,0.28557096820763284,0.0026233290839110524,0.002632700650626485
8-Chain (XX),ler,19,0.36,0.33394660242627955,0.0028749821279717702,0.002884127211073395
8-Chain (XX),ler,19,0.37,0.38052760383674117,0.00335507163601495,0.0033626177347165775
8-Chain (XX),ler,19,0.38,0.4182224752269373,0.003382566990383973,0.0033882255090110225
8-Chain (XX),ler,19,0.39,0.44909961621768224,0.0035642714637598716,0.003568023836857226
8-Chain (XX),ler,19,0.4,0.466933082902072,0.0037071952364776672,0.0037097128699023485
8-Chain (XX),ler,19,0.41,0.47969197661303914,0.0038601881500879287,0.00386286736585556
8-Chain (XX),ler,19,0.42,0.4896935219578554,0.003907009818427565,0.003908246507457636
8-Chain (XX),ler,19,0.43,0.4945381040506177,0.003993991222200122,0.0039941758236686775
8-Chain (XX),ler,19,0.44,0.4966741426572354,0.0036421109130293505,0.0036418042057239086
8-Chain (XX),ler,19,0.45,0.498843434815661,0.0037514177578490404,0.003751295800184573


==> results/prep_and_erasure_correctable_regime_pm_corr_mergeZZ_obsXX_data.csv <==
series,local_prob,threshold,stderr
Bell,0.0,0.4964410963480452,0.000821600276766536
Bell,0.01,0.42830258328502413,0.0028513821401443297
Bell,0.02,0.3467886470823043,0.0019868296946120266
Bell,0.03,0.261658945044214,0.001959850307738685
Bell,0.04,0.1713215050948567,0.0022979205463881662
Bell,0.05,0.08078448247772697,0.0022855012201045614
BellZigZag,0.0,0.505950181656513,0.00036400005640437483
BellZigZag,0.01,0.4458607697038178,0.0021748532934083727
BellZigZag,0.02,0.36305452751680645,0.0029845844251880443
BellZigZag,0.03,0.28095174713365195,0.0020742597339308334
BellZigZag,0.04,0.20503272860805127,0.0030465942519394525
BellZigZag,0.05,0.11891127726178373,0.0021999383240961724
BellZigZag,0.06,0.031533306709316804,0.004590370952286203
5-Chain,0.0,0.3145261080457232,0.0007401729462592003
5-Chain,0.01,0.25106832583153227,0.006296962304871393
5-Chain,0.02,0.16532760402994193,0.0028236251312699183
5-Chain,0.03,0.0912901233353483,0.002574937724169131
5-Chain,0.04,0.017559900098607834,0.0023655374255663795
8-Chain,0.0,0.37938579546723217,0.0007608455339142348
8-Chain,0.01,0.32070150017305504,0.0026871497168662393
8-Chain,0.02,0.23666785396029053,0.0029256365742886935
8-Chain,0.03,0.15366480833309146,0.00221495049653105
8-Chain,0.04,0.08309209549807549,0.004051484483420831
8-Chain,0.05,0.011761541558035955,0.0014921509047011426
3d-Chain,0.0,0.5018178221036683,0.0008718703967902446
3d-Chain,0.005,0.46877116470452873,0.0040951333607023395
3d-Chain,0.01,0.4409326527298374,0.004109084314484304
3d-Chain,0.02,0.3618385250562065,0.0028712934481238818
3d-Chain,0.03,0.27922302204324556,0.0029916015428881164
3d-Chain,0.04,0.20575270530146117,0.0020203198118909776
3d-Chain,0.05,0.1270816783343833,0.0037174884159784003
3d-Chain,0.06,0.04505531753227135,0.0032335369841955675


==> results/prep_and_erasure_correctable_regime_pm_corr_mergeZZ_obsZZ_data.csv <==
series,local_prob,threshold,stderr
Bell,0.0,0.5031241901138868,0.000222365092877457
Bell,0.01,0.437736437856042,0.002078960284993973
Bell,0.02,0.3539717121444815,0.0023652016708657665
Bell,0.03,0.2838413855773558,0.0023147097453349906
Bell,0.04,0.216111313332908,0.0026379180867408454
Bell,0.05,0.14288920285401882,0.004720093514319028
Bell,0.06,0.05423397156265721,0.004821929980326915
BellZigZag,0.0,0.49402261557958427,0.00035003657743193806
BellZigZag,0.01,0.41887377182589236,0.0010851626697413656
BellZigZag,0.02,0.33435185015783553,0.0015985786125441242
BellZigZag,0.03,0.25662973365509745,0.0016232820089762013
BellZigZag,0.04,0.18133217989164474,0.001836284226360441
BellZigZag,0.05,0.09934171525258301,0.0013992426648498052
5-Chain,0.0,0.315593166672962,0.00023154217884334711
5-Chain,0.01,0.23626217007655187,0.0018923952504428668
5-Chain,0.02,0.163509227886026,0.0014182628610270285
5-Chain,0.03,0.09163065884674329,0.001585264504248659
5-Chain,0.04,0.018815414937164918,0.0013560887039869788
8-Chain,0.0,0.379838769879002,0.00020259172133069208
8-Chain,0.01,0.30413579800860174,0.0020291947269470787
8-Chain,0.02,0.2266996405468466,0.0013771066023675782
8-Chain,0.03,0.15399572275505718,0.003215842683221103
8-Chain,0.04,0.08360533440978914,0.0013418626424152617
8-Chain,0.05,0.005037198810402603,0.002902780667161424
3d-Chain,0.0,0.498388836439047,0.00019232210863174258
3d-Chain,0.005,0.4627555838950658,0.0016647726953206731
3d-Chain,0.01,0.4265553702287374,0.0013057637252208484
3d-Chain,0.02,0.3494011614836801,0.0016368070848662112
3d-Chain,0.03,0.27253548694276497,0.0019791852568123935
3d-Chain,0.04,0.1958056701355142,0.0025237763517851467
3d-Chain,0.05,0.1179111444853069,0.002237462389554473
3d-Chain,0.06,0.03398984220075544,0.0027411206744853748


==> results/subthreshold_lambda_erasure_grid_pm_corr_mergeZZ_obsZZ-XX_data.csv <==
series,local_prob,p_e,Lambda,stderr
Bell (ZZ),0.001,0.12849475349912498,7.377063118705047,0.1699382802505142
Bell (ZZ),0.001,0.14236918695312506,6.6149903574123705,0.15551133338520906
Bell (ZZ),0.001,0.15947849125000002,5.5092147153457,0.13730179581767293
Bell (ZZ),0.001,0.19292786000000006,4.20702192951719,0.10056624358752152
Bell (ZZ),0.001,0.2253687912500001,3.1825635200450604,0.07789656084564671
Bell (ZZ),0.001,0.2568217600000001,2.661894660469622,0.06561439273406303
Bell (ZZ),0.001,0.2873070312500001,2.1596800437081694,0.05259697919162834
Bell (ZZ),0.001,0.3168446600000001,1.8801439201551837,0.04512392903392669
Bell (ZZ),0.001,0.37315615999999996,1.4534209984395199,0.034816976946519355
Bell (ZZ),0.001,0.4259125,1.222975056940014,0.0280953825779865
Bell (ZZ),0.001,0.06997380243442752,13.050246350758325,0.3217047993171958
Bell (ZZ),0.001,0.08108675525414355,12.181005307292372,0.29706762918703494
Bell (ZZ),0.001,0.09935027164802801,10.057946322910018,0.23658982060158312
BellZigZag (ZZ),0.001,0.12849475349912498,5.434596273071665,0.12992976753732685
BellZigZag (ZZ),0.001,0.14236918695312506,4.787014139480821,0.11501141074523846
BellZigZag (ZZ),0.001,0.15947849125000002,4.028997196315718,0.09503896694038357
BellZigZag (ZZ),0.001,0.19292786000000006,3.327679435350029,0.08231150487687114
BellZigZag (ZZ),0.001,0.2253687912500001,2.5277847676097305,0.062045290666973174
BellZigZag (ZZ),0.001,0.2568217600000001,2.177263884518134,0.05228676107605337
BellZigZag (ZZ),0.001,0.2873070312500001,1.8546947871809611,0.044862858651122876
BellZigZag (ZZ),0.001,0.3168446600000001,1.5137371878338677,0.03593179160037229
BellZigZag (ZZ),0.001,0.37315615999999996,1.3013678023321829,0.030229373301916485
BellZigZag (ZZ),0.001,0.4259125,1.0639577537603853,0.02334638721042617
BellZigZag (ZZ),0.001,0.06997380243442752,10.548097523771787,0.25202298893003383
BellZigZag (ZZ),0.001,0.08108675525414355,9.237510624083328,0.2259575950175845
BellZigZag (ZZ),0.001,0.09935027164802801,7.45022117877434,0.17905235925278526
5-Chain (ZZ),0.001,0.12849475349912498,4.24423448652832,0.1020275541028573
5-Chain (ZZ),0.001,0.14236918695312506,3.5476082806895795,0.08359785525285202
5-Chain (ZZ),0.001,0.15947849125000002,2.9555276824815278,0.07317748373629007
5-Chain (ZZ),0.001,0.19292786000000006,1.9815313257028664,0.04733725946880356
5-Chain (ZZ),0.001,0.2253687912500001,1.513411338721967,0.03589137325443684
5-Chain (ZZ),0.001,0.2568217600000001,1.2173755825142352,0.029255896515447983
5-Chain (ZZ),0.001,0.2873070312500001,1.0414457170922262,0.024636791844239517
5-Chain (ZZ),0.001,0.3168446600000001,0.9293447639763692,0.021473561790235622
5-Chain (ZZ),0.001,0.37315615999999996,0.785655335474661,0.01635992681482596
5-Chain (ZZ),0.001,0.4259125,0.7874703945152501,0.01665556695044037
5-Chain (ZZ),0.001,0.06997380243442752,10.459864575480186,0.26297234202739456
5-Chain (ZZ),0.001,0.08108675525414355,9.139076648530077,0.2263842351107125
5-Chain (ZZ),0.001,0.09935027164802801,6.618130711852098,0.1621746842388774
8-Chain (ZZ),0.001,0.12849475349912498,6.849453859143081,0.16388765547866574
8-Chain (ZZ),0.001,0.14236918695312506,5.4536240550554025,0.12859055159220142
8-Chain (ZZ),0.001,0.15947849125000002,4.443160829479775,0.10811469711417776
8-Chain (ZZ),0.001,0.19292786000000006,3.068061872920612,0.0726480134413818
8-Chain (ZZ),0.001,0.2253687912500001,2.2397470779156388,0.05352223757515015
8-Chain (ZZ),0.001,0.2568217600000001,1.677811614888948,0.04084850726123039
8-Chain (ZZ),0.001,0.2873070312500001,1.4490084976983109,0.034928063449649674
8-Chain (ZZ),0.001,0.3168446600000001,1.1845258140679902,0.028309831472156734
8-Chain (ZZ),0.001,0.37315615999999996,0.9342444454736967,0.02152400443884128
8-Chain (ZZ),0.001,0.4259125,0.843843922535355,0.01776497021519637
8-Chain (ZZ),0.001,0.06997380243442752,13.163355457478827,0.3110686944054755
8-Chain (ZZ),0.001,0.08108675525414355,11.674480472726593,0.2847700370607547
8-Chain (ZZ),0.001,0.09935027164802801,9.90765313933223,0.23990790332768594
3d-Chain (ZZ),0.001,0.12849475349912498,10.92108792051555,0.26166527076793994
3d-Chain (ZZ),0.001,0.14236918695312506,10.246275323786875,0.2622540377205232
3d-Chain (ZZ),0.001,0.15947849125000002,8.337414298584338,0.20521154875935768
3d-Chain (ZZ),0.001,0.19292786000000006,5.914332414196231,0.13804092418845756
3d-Chain (ZZ),0.001,0.2253687912500001,4.2212158751435,0.09949868695815658
3d-Chain (ZZ),0.001,0.2568217600000001,3.3850529898984805,0.08040354385751619
3d-Chain (ZZ),0.001,0.2873070312500001,2.5075307325884615,0.061586693677302226
3d-Chain (ZZ),0.001,0.3168446600000001,2.1898686679417083,0.05196122908589869
3d-Chain (ZZ),0.001,0.37315615999999996,1.5192044171970798,0.036591435285042745
3d-Chain (ZZ),0.001,0.4259125,1.2198671220812087,0.028983397824840256
3d-Chain (ZZ),0.001,0.06997380243442752,15.369735528191644,0.36231672988533786
3d-Chain (ZZ),0.001,0.08108675525414355,14.736099280995694,0.3749427447347952
3d-Chain (ZZ),0.001,0.09935027164802801,13.561822700950925,0.33799203403326766
Bell (XX),0.001,0.12849475349912498,2.69076601304691,0.06297454736661898
Bell (XX),0.001,0.14236918695312506,2.4838227808074396,0.05914380843820892
Bell (XX),0.001,0.15947849125000002,2.3275302383701706,0.05478173437816955
Bell (XX),0.001,0.19292786000000006,1.9869865074070487,0.04595056368749429
Bell (XX),0.001,0.2253687912500001,1.7826036210825686,0.041356486233007056
Bell (XX),0.001,0.2568217600000001,1.6367079179677055,0.036577469542000154
Bell (XX),0.001,0.2873070312500001,1.4656679287100254,0.030719843819824795
Bell (XX),0.001,0.3168446600000001,1.2824667260182745,0.027337111411867013
Bell (XX),0.001,0.37315615999999996,1.1465394823899056,0.024762457333230386
Bell (XX),0.001,0.06997380243442752,3.7445245622198864,0.08733907269663313
Bell (XX),0.001,0.08108675525414355,3.41091188700742,0.08084634934381534
Bell (XX),0.001,0.09935027164802801,3.11763595415261,0.07360748602977168
BellZigZag (XX),0.001,0.12849475349912498,6.0512253181851365,0.14501560656711343
BellZigZag (XX),0.001,0.14236918695312506,5.224361474631577,0.12197644544242478
BellZigZag (XX),0.001,0.15947849125000002,4.751202009313887,0.11060213013873134
BellZigZag (XX),0.001,0.19292786000000006,3.697757069495833,0.08592801639576597
BellZigZag (XX),0.001,0.2253687912500001,3.018798739236173,0.07277338934616095
BellZigZag (XX),0.001,0.2568217600000001,2.451127389696645,0.05813849093824299
BellZigZag (XX),0.001,0.2873070312500001,2.123167663162833,0.05012789636214751
BellZigZag (XX),0.001,0.3168446600000001,1.8223233954890574,0.04269643572878905
BellZigZag (XX),0.001,0.37315615999999996,1.4417358627934471,0.03223023097290878
BellZigZag (XX),0.001,0.4259125,1.1846751108377465,0.025354029849044904
BellZigZag (XX),0.001,0.06997380243442752,9.951286311400123,0.2210150688136196
BellZigZag (XX),0.001,0.08108675525414355,9.002466365469637,0.2175447469601611
BellZigZag (XX),0.001,0.09935027164802801,7.5627124724805626,0.18183853513735412
5-Chain (XX),0.001,0.12849475349912498,2.0614456163989225,0.04843545841541715
5-Chain (XX),0.001,0.14236918695312506,1.7638198822864766,0.04023065822614312
5-Chain (XX),0.001,0.15947849125000002,1.6643735836840399,0.03771199517216346
5-Chain (XX),0.001,0.19292786000000006,1.3729126934553957,0.02922870147715118
5-Chain (XX),0.001,0.2253687912500001,1.1829002743287718,0.023098922304289105
5-Chain (XX),0.001,0.06997380243442752,3.1889056075583206,0.07844230828267246
5-Chain (XX),0.001,0.08108675525414355,2.8902756510042362,0.06852251228012093
5-Chain (XX),0.001,0.09935027164802801,2.4620758919827095,0.057491818404984345
8-Chain (XX),0.001,0.12849475349912498,2.5733335736029948,0.06137428425498673
8-Chain (XX),0.001,0.14236918695312506,2.4258047978545574,0.05828349997947868
8-Chain (XX),0.001,0.15947849125000002,2.108130291833832,0.04948262329118387
8-Chain (XX),0.001,0.19292786000000006,1.8106622198531714,0.041123575348487304
8-Chain (XX),0.001,0.2253687912500001,1.4879245836084596,0.0319529026230653
8-Chain (XX),0.001,0.2568217600000001,1.3148989133892237,0.02778202325858344
8-Chain (XX),0.001,0.2873070312500001,1.1785228823485165,0.02548322534085182
8-Chain (XX),0.001,0.06997380243442752,4.128622972285629,0.10020102957983512
8-Chain (XX),0.001,0.08108675525414355,3.6887873588868927,0.0866104189253393
8-Chain (XX),0.001,0.09935027164802801,3.2195860598216237,0.07770655083831964
3d-Chain (XX),0.001,0.12849475349912498,3.425019134893728,0.08172954497643252
3d-Chain (XX),0.001,0.14236918695312506,3.205427342260778,0.07703262676718349
3d-Chain (XX),0.001,0.15947849125000002,2.9786438192735263,0.0701173697040355
3d-Chain (XX),0.001,0.19292786000000006,2.5326925365758486,0.058877842015778115
3d-Chain (XX),0.001,0.2253687912500001,2.2437839748472412,0.052023322837384235
3d-Chain (XX),0.001,0.2568217600000001,1.9680502936617739,0.044760359567367375
3d-Chain (XX),0.001,0.2873070312500001,1.652655221912294,0.03579797462922137
3d-Chain (XX),0.001,0.3168446600000001,1.531504829066551,0.03295225111631951
3d-Chain (XX),0.001,0.37315615999999996,1.239546339786917,0.02681558166733907
3d-Chain (XX),0.001,0.06997380243442752,5.310050244943044,0.12341414840290511
3d-Chain (XX),0.001,0.08108675525414355,4.917098416089913,0.1123137674016461
3d-Chain (XX),0.001,0.09935027164802801,4.592712844378291,0.1069970233376614
Bell (ZZ),0.0001,0.12849475349912498,16.55756977190546,0.6224224547612767
Bell (ZZ),0.0001,0.14236918695312506,14.03373526772057,0.3930530806214628
Bell (ZZ),0.0001,0.15947849125000002,10.862883427791546,0.2720269412376701
Bell (ZZ),0.0001,0.19292786000000006,7.507708285753165,0.17905927320393497
Bell (ZZ),0.0001,0.2253687912500001,5.322744252104159,0.12620790403972246
Bell (ZZ),0.0001,0.2568217600000001,3.9620654345909503,0.09707916928938386
Bell (ZZ),0.0001,0.2873070312500001,3.117907517437664,0.07560379734490857
Bell (ZZ),0.0001,0.3168446600000001,2.5721943599097945,0.062302474702406636
Bell (ZZ),0.0001,0.37315615999999996,1.7284908668162189,0.04105602388738885
Bell (ZZ),0.0001,0.4259125,1.3340258704682157,0.030683706711480015
Bell (ZZ),0.0001,0.06997380243442752,45.227272727272755,9.748504479882548
Bell (ZZ),0.0001,0.08108675525414355,38.10869565217389,5.69206423159203
Bell (ZZ),0.0001,0.09935027164802801,25.219313831542255,1.976242478988698
BellZigZag (ZZ),0.0001,0.12849475349912498,11.95482566406136,0.30019594864488436
BellZigZag (ZZ),0.0001,0.14236918695312506,9.99226570722669,0.23973765242355094
BellZigZag (ZZ),0.0001,0.15947849125000002,8.40276281394701,0.20060952462547424
BellZigZag (ZZ),0.0001,0.19292786000000006,5.633985982966578,0.13649284024791947
BellZigZag (ZZ),0.0001,0.2253687912500001,4.380005008909528,0.10123073826427387
BellZigZag (ZZ),0.0001,0.2568217600000001,3.2726731000754303,0.0762332552491636
BellZigZag (ZZ),0.0001,0.2873070312500001,2.6170001477047053,0.06233083504917177
BellZigZag (ZZ),0.0001,0.3168446600000001,2.0926005981005806,0.050122994481890525
BellZigZag (ZZ),0.0001,0.37315615999999996,1.4919643861667884,0.03495178521183383
BellZigZag (ZZ),0.0001,0.4259125,1.2006175288909438,0.02683804587162147
BellZigZag (ZZ),0.0001,0.06997380243442752,37.2666666666667,4.875228389711799
BellZigZag (ZZ),0.0001,0.08108675525414355,22.579449225349787,1.736766876441805
BellZigZag (ZZ),0.0001,0.09935027164802801,20.107736323355375,0.9467933105886701
5-Chain (ZZ),0.0001,0.12849475349912498,10.459489744616697,0.28001255804513836
5-Chain (ZZ),0.0001,0.14236918695312506,8.034376402855811,0.19649650275726566
5-Chain (ZZ),0.0001,0.15947849125000002,5.984308137260111,0.14345304878441686
5-Chain (ZZ),0.0001,0.19292786000000006,3.3687842716697656,0.08112840704436101
5-Chain (ZZ),0.0001,0.2253687912500001,2.1138358735013894,0.05086285471800933
5-Chain (ZZ),0.0001,0.2568217600000001,1.4330762258005942,0.03452941852113148
5-Chain (ZZ),0.0001,0.2873070312500001,1.15192824081563,0.027601029694002716
5-Chain (ZZ),0.0001,0.3168446600000001,0.949325105042017,0.022353743297456038
5-Chain (ZZ),0.0001,0.37315615999999996,0.7953155725493567,0.01732727745162363
5-Chain (ZZ),0.0001,0.4259125,0.782669754462657,0.015302671715939414
5-Chain (ZZ),0.0001,0.06997380243442752,50.0666666666667,13.055618912375829
5-Chain (ZZ),0.0001,0.08108675525414355,29.92156862745102,4.25929626368689
5-Chain (ZZ),0.0001,0.09935027164802801,22.50587091219583,1.6382749459185917
8-Chain (ZZ),0.0001,0.12849475349912498,20.758627590610477,1.1354304630015704
8-Chain (ZZ),0.0001,0.14236918695312506,15.224500118877044,0.5449409044013453
8-Chain (ZZ),0.0001,0.15947849125000002,10.377652684344667,0.2510702533280699
8-Chain (ZZ),0.0001,0.19292786000000006,6.019058071728517,0.13742371495851052
8-Chain (ZZ),0.0001,0.2253687912500001,3.6576795614395516,0.08912914441743294
8-Chain (ZZ),0.0001,0.2568217600000001,2.5774214362257064,0.06194627874145828
8-Chain (ZZ),0.0001,0.2873070312500001,1.8056485104129731,0.04348815904671546
8-Chain (ZZ),0.0001,0.3168446600000001,1.4253948726784909,0.03429711515155878
8-Chain (ZZ),0.0001,0.37315615999999996,0.9897059716439576,0.023076541990486102
8-Chain (ZZ),0.0001,0.4259125,0.8313455779577402,0.01764254540725221
8-Chain (ZZ),0.0001,0.06997380243442752,75.16666666666686,30.890112885421427
8-Chain (ZZ),0.0001,0.08108675525414355,91.37499999999986,32.482236732174044
8-Chain (ZZ),0.0001,0.09935027164802801,51.90909090909094,9.122836497223409
3d-Chain (ZZ),0.0001,0.12849475349912498,53.11111111111122,10.317014416267831
3d-Chain (ZZ),0.0001,0.14236918695312506,34.391304347826114,4.199988128162361
3d-Chain (ZZ),0.0001,0.15947849125000002,26.521551335987784,2.0650792165748064
3d-Chain (ZZ),0.0001,0.19292786000000006,15.120225432303705,0.5086828227328177
3d-Chain (ZZ),0.0001,0.2253687912500001,9.663634618358454,0.24318920929699245
3d-Chain (ZZ),0.0001,0.2568217600000001,6.477861760776694,0.16480474371000436
3d-Chain (ZZ),0.0001,0.2873070312500001,4.6346916761038255,0.10989915221859065
3d-Chain (ZZ),0.0001,0.3168446600000001,3.3043250088264142,0.07560783508686726
3d-Chain (ZZ),0.0001,0.37315615999999996,2.0237280549080237,0.04958033024943999
3d-Chain (ZZ),0.0001,0.4259125,1.4250635625422627,0.03358751578005884
3d-Chain (ZZ),0.0001,0.09935027164802801,88.33333333333353,36.26548200679526
Bell (XX),0.0001,0.12849475349912498,3.965807274922136,0.09335959173916558
Bell (XX),0.0001,0.14236918695312506,3.707235975999044,0.08698942799332979
Bell (XX),0.0001,0.15947849125000002,3.2959710299821925,0.07877529800765116
Bell (XX),0.0001,0.19292786000000006,2.586564936931038,0.0607015127146758
Bell (XX),0.0001,0.2253687912500001,2.1746448038399233,0.0493371600142695
Bell (XX),0.0001,0.2568217600000001,1.8460001550004896,0.04084128733416681
Bell (XX),0.0001,0.2873070312500001,1.6067879178341877,0.03503579797809122
Bell (XX),0.0001,0.3168446600000001,1.3368702591041957,0.030369232986833153
Bell (XX),0.0001,0.37315615999999996,1.2110548026169896,0.02546853717047805
Bell (XX),0.0001,0.06997380243442752,7.088935195882953,0.17238895971290155
Bell (XX),0.0001,0.08108675525414355,6.282560553084122,0.15369944224830215
Bell (XX),0.0001,0.09935027164802801,5.223809983587786,0.12236221524819785
BellZigZag (XX),0.0001,0.12849475349912498,12.925615130809296,0.3039399230001933
BellZigZag (XX),0.0001,0.14236918695312506,11.374330677211953,0.2730309335610798
BellZigZag (XX),0.0001,0.15947849125000002,9.117851392843354,0.22629326878511774
BellZigZag (XX),0.0001,0.19292786000000006,6.621563070643698,0.1593846129675578
BellZigZag (XX),0.0001,0.2253687912500001,4.98685467041249,0.12200769678845427
BellZigZag (XX),0.0001,0.2568217600000001,3.8523566102300753,0.09026175525192208
BellZigZag (XX),0.0001,0.2873070312500001,3.061542526385341,0.07203850068524884
BellZigZag (XX),0.0001,0.3168446600000001,2.341843217436572,0.055567226700012996
BellZigZag (XX),0.0001,0.37315615999999996,1.6896287213241967,0.03808337775186004
BellZigZag (XX),0.0001,0.4259125,1.3113926508753773,0.02809427538765552
BellZigZag (XX),0.0001,0.06997380243442752,31.692898535303357,1.2849702364711317
BellZigZag (XX),0.0001,0.08108675525414355,25.6323033262321,0.7846354324579597
BellZigZag (XX),0.0001,0.09935027164802801,19.982502702902096,0.4896843380877702
5-Chain (XX),0.0001,0.12849475349912498,3.039158997452862,0.07124954553191921
5-Chain (XX),0.0001,0.14236918695312506,2.5464350244847522,0.05931275308026898
5-Chain (XX),0.0001,0.15947849125000002,2.0663196155602637,0.04656472676848567
5-Chain (XX),0.0001,0.19292786000000006,1.56369872536465,0.03309031898606117
5-Chain (XX),0.0001,0.2253687912500001,1.2650922030668494,0.028530277408926396
5-Chain (XX),0.0001,0.06997380243442752,6.897496975731452,0.1561224306798679
5-Chain (XX),0.0001,0.08108675525414355,5.830996165667577,0.1358598612239459
5-Chain (XX),0.0001,0.09935027164802801,4.450068231879906,0.10574734976912861
8-Chain (XX),0.0001,0.12849475349912498,4.43341512050344,0.1076114112488452
8-Chain (XX),0.0001,0.14236918695312506,3.7241757800145394,0.08741075340916786
8-Chain (XX),0.0001,0.15947849125000002,3.019620140815734,0.07083072341745879
8-Chain (XX),0.0001,0.19292786000000006,2.2735021823378263,0.05245681441734346
8-Chain (XX),0.0001,0.2253687912500001,1.7310788978541338,0.03875163017603054
8-Chain (XX),0.0001,0.2568217600000001,1.3791730355033693,0.029942874121606913
8-Chain (XX),0.0001,0.2873070312500001,1.2523110011060108,0.02471097512329783
8-Chain (XX),0.0001,0.06997380243442752,9.201993271364252,0.20629544885365694
8-Chain (XX),0.0001,0.08108675525414355,7.8066873204849045,0.19089469718252758
8-Chain (XX),0.0001,0.09935027164802801,6.723209773205631,0.15418012719277996
3d-Chain (XX),0.0001,0.12849475349912498,7.597730072598793,0.1867025396711343
3d-Chain (XX),0.0001,0.14236918695312506,6.615358676782808,0.15889959715139468
3d-Chain (XX),0.0001,0.15947849125000002,5.563134033164343,0.13733477971562882
3d-Chain (XX),0.0001,0.19292786000000006,4.280126981098705,0.1024940171771923
3d-Chain (XX),0.0001,0.2253687912500001,3.22548023463506,0.07632801766738481
3d-Chain (XX),0.0001,0.2568217600000001,2.5932633220715,0.05980936851079012
3d-Chain (XX),0.0001,0.2873070312500001,2.1341259444132756,0.047740382974043725
3d-Chain (XX),0.0001,0.3168446600000001,1.6981483696646342,0.03763391540424187
3d-Chain (XX),0.0001,0.37315615999999996,1.291492145963191,0.027758481281039853
3d-Chain (XX),0.0001,0.06997380243442752,13.774593041085392,0.3149229359704516
3d-Chain (XX),0.0001,0.08108675525414355,11.781147649411707,0.2760222742784606
3d-Chain (XX),0.0001,0.09935027164802801,9.469935716152383,0.21594136800343453
Bell (ZZ),0.0,0.12849475349912498,26.029275419844296,1.151124434780969
Bell (ZZ),0.0,0.14236918695312506,21.68502533947842,0.9480324671997327
Bell (ZZ),0.0,0.15947849125000002,18.459070958169775,0.9676477611700005
Bell (ZZ),0.0,0.19292786000000006,9.94338045849384,0.5271964256082511
Bell (ZZ),0.0,0.2253687912500001,6.591108889549782,0.16313405183664892
Bell (ZZ),0.0,0.2568217600000001,4.4720140105507635,0.10459844150499402
Bell (ZZ),0.0,0.2873070312500001,3.4074468417038073,0.08125961761338323
Bell (ZZ),0.0,0.3168446600000001,2.6799496672918925,0.06489439479600362
Bell (ZZ),0.0,0.37315615999999996,1.839206634754086,0.04417651557530181
Bell (ZZ),0.0,0.4259125,1.300335279636433,0.030565845250131157
Bell (ZZ),0.0,0.06997380243442752,105.86973283308839,23.1273389072065
Bell (ZZ),0.0,0.08108675525414355,75.50480081606803,8.123525341107694
Bell (ZZ),0.0,0.09935027164802801,56.109027577079154,4.909391253930548
BellZigZag (ZZ),0.0,0.12849475349912498,26.613628190397964,1.157139596235591
BellZigZag (ZZ),0.0,0.14236918695312506,20.966461533354273,0.8863342854437357
BellZigZag (ZZ),0.0,0.15947849125000002,14.664467505725677,1.1579668330758226
BellZigZag (ZZ),0.0,0.19292786000000006,8.809696833281109,0.6699105596967492
BellZigZag (ZZ),0.0,0.2253687912500001,5.7240152599959995,0.13835775258980756
BellZigZag (ZZ),0.0,0.2568217600000001,4.248436120182003,0.1009902298260944
BellZigZag (ZZ),0.0,0.2873070312500001,3.102730302747901,0.07276801722975036
BellZigZag (ZZ),0.0,0.3168446600000001,2.403807216537443,0.05781317759594327
BellZigZag (ZZ),0.0,0.37315615999999996,1.5870212766035714,0.03786645893833787
BellZigZag (ZZ),0.0,0.4259125,1.1675533679074002,0.026202050946324038
BellZigZag (ZZ),0.0,0.06997380243442752,84.63847578839805,13.578933713514264
BellZigZag (ZZ),0.0,0.08108675525414355,81.88880770350207,8.561630004472814
BellZigZag (ZZ),0.0,0.09935027164802801,45.5920770170217,2.8323985384307298
5-Chain (ZZ),0.0,0.12849475349912498,20.392184504601445,2.5516268177255834
5-Chain (ZZ),0.0,0.14236918695312506,13.335772504023923,1.0626251429298328
5-Chain (ZZ),0.0,0.15947849125000002,7.7416735386537985,0.5728770580357944
5-Chain (ZZ),0.0,0.19292786000000006,3.229588970823808,0.234808917223634
5-Chain (ZZ),0.0,0.2253687912500001,2.2048474300530825,0.051389482400011406
5-Chain (ZZ),0.0,0.2568217600000001,1.4944517184900672,0.036194960137065586
5-Chain (ZZ),0.0,0.2873070312500001,1.1601858501754787,0.027330409771575293
5-Chain (ZZ),0.0,0.3168446600000001,0.9605909777259145,0.022433596372417437
5-Chain (ZZ),0.0,0.37315615999999996,0.7965303168076421,0.017139279399414762
5-Chain (ZZ),0.0,0.4259125,0.7488606393543958,0.01580129378179234
5-Chain (ZZ),0.0,0.09935027164802801,35.804514081249984,7.989843540263682
5-Chain (ZZ),0.0,0.1172953795370858,25.45486045012303,3.4966495904106982
8-Chain (ZZ),0.0,0.12849475349912498,39.14285714285711,14.982399781309958
8-Chain (ZZ),0.0,0.14236918695312506,26.480809898719347,4.967578023687531
8-Chain (ZZ),0.0,0.15947849125000002,13.103261510008746,1.1996174302091112
8-Chain (ZZ),0.0,0.19292786000000006,8.833704411474942,0.6846459657660743
8-Chain (ZZ),0.0,0.2253687912500001,4.203733520198999,0.09847930317450684
8-Chain (ZZ),0.0,0.2568217600000001,2.7596981958270845,0.06408637329047749
8-Chain (ZZ),0.0,0.2873070312500001,1.9484488320356248,0.04692889770870904
8-Chain (ZZ),0.0,0.3168446600000001,1.448907640716609,0.03522105590616051
8-Chain (ZZ),0.0,0.37315615999999996,1.0290037552250686,0.023559786263951766
8-Chain (ZZ),0.0,0.4259125,0.8533623921568898,0.018284018945243122
3d-Chain (ZZ),0.0,0.19292786000000006,35.727758147749235,7.035898750802053
3d-Chain (ZZ),0.0,0.2253687912500001,14.114988811234692,0.2864257107740584
3d-Chain (ZZ),0.0,0.2568217600000001,8.357349747892643,0.14298961438272356
3d-Chain (ZZ),0.0,0.2873070312500001,5.390550002587483,0.0896457861771966
3d-Chain (ZZ),0.0,0.3168446600000001,3.5884670230386404,0.06236831176420369
3d-Chain (ZZ),0.0,0.37315615999999996,2.1476887223637116,0.036331487347793956
3d-Chain (ZZ),0.0,0.4259125,1.4172148811158125,0.02358147246478257
Bell (XX),0.0,0.12849475349912498,4.562249356837423,0.3012836739431349
Bell (XX),0.0,0.14236918695312506,3.8207361811915215,0.23754960498731617
Bell (XX),0.0,0.15947849125000002,3.225910643824397,0.1966799824298334
Bell (XX),0.0,0.19292786000000006,2.9037110715845977,0.18077136455035278
Bell (XX),0.0,0.2253687912500001,2.2083277642114294,0.050573388243628045
Bell (XX),0.0,0.2568217600000001,1.884296557807227,0.041786566913643276
Bell (XX),0.0,0.2873070312500001,1.6124741037435517,0.034988751272350224
Bell (XX),0.0,0.3168446600000001,1.4494956009269182,0.029962667463716664
Bell (XX),0.0,0.37315615999999996,1.1675898177435156,0.023628688743434594
Bell (XX),0.0,0.06997380243442752,10.220382916633294,0.7450139528986862
Bell (XX),0.0,0.08108675525414355,8.559096125214198,0.6345515276129402
Bell (XX),0.0,0.09935027164802801,6.538305302953415,0.46096641355764234
BellZigZag (XX),0.0,0.12849475349912498,26.17401444514851,2.0138176426573824
BellZigZag (XX),0.0,0.14236918695312506,20.964500944383886,1.5204417497876777
BellZigZag (XX),0.0,0.15947849125000002,16.322971124083054,1.1780566594022077
BellZigZag (XX),0.0,0.19292786000000006,10.233035430408066,0.7468208252641688
BellZigZag (XX),0.0,0.2253687912500001,6.634834272452328,0.15620395537497778
BellZigZag (XX),0.0,0.2568217600000001,4.619750249175146,0.11307309497702214
BellZigZag (XX),0.0,0.2873070312500001,3.244746134336709,0.07698426861568718
BellZigZag (XX),0.0,0.3168446600000001,2.496366546441341,0.059976330712144976
BellZigZag (XX),0.0,0.37315615999999996,1.7092360623210607,0.03882690252204154
BellZigZag (XX),0.0,0.4259125,1.328148406309972,0.029310950841310645
BellZigZag (XX),0.0,0.06997380243442752,129.38452398487524,14.56323320151236
BellZigZag (XX),0.0,0.08108675525414355,93.40889267273515,10.37024319744723
BellZigZag (XX),0.0,0.09935027164802801,44.76709381144627,4.720912949025694
5-Chain (XX),0.0,0.12849475349912498,3.2108323889497825,0.185770981246224
5-Chain (XX),0.0,0.14236918695312506,2.6109349109502,0.15426671322990393
5-Chain (XX),0.0,0.15947849125000002,2.1197683402456287,0.10792214303519947
5-Chain (XX),0.0,0.19292786000000006,1.569840415472571,0.06544248691738334
5-Chain (XX),0.0,0.2253687912500001,1.308451987151829,0.028135297613239258
5-Chain (XX),0.0,0.06997380243442752,8.900519691880755,0.6799263795393437
5-Chain (XX),0.0,0.08108675525414355,7.425723693435557,0.5308086704023739
5-Chain (XX),0.0,0.09935027164802801,5.261522491209443,0.3589976100666908
8-Chain (XX),0.0,0.12849475349912498,4.618489181094712,0.3188334573030853
8-Chain (XX),0.0,0.14236918695312506,4.189226092470778,0.27701688648263295
8-Chain (XX),0.0,0.15947849125000002,3.587218199353255,0.22286937218328873
8-Chain (XX),0.0,0.19292786000000006,2.3849006195444384,0.1314242232159365
8-Chain (XX),0.0,0.2253687912500001,1.767662993478303,0.03915222988065054
8-Chain (XX),0.0,0.2568217600000001,1.4642904893281665,0.03158741072291713
8-Chain (XX),0.0,0.2873070312500001,1.2459443464311042,0.024605360334802984
8-Chain (XX),0.0,0.06997380243442752,16.461759729879997,1.2700523362957723
8-Chain (XX),0.0,0.08108675525414355,12.697741005811551,0.9853397783233648
8-Chain (XX),0.0,0.09935027164802801,9.295868533122235,0.6854164666274599
3d-Chain (XX),0.0,0.12849475349912498,10.261745571259102,0.7253659974892703
3d-Chain (XX),0.0,0.14236918695312506,7.413192337696104,0.5491929709442379
3d-Chain (XX),0.0,0.15947849125000002,6.564882479689228,0.47112368186521214
3d-Chain (XX),0.0,0.19292786000000006,4.400870263927234,0.29843954878173884
3d-Chain (XX),0.0,0.2253687912500001,3.4926467911602384,0.08232415451071075
3d-Chain (XX),0.0,0.2568217600000001,2.634468405305251,0.06086881872125828
3d-Chain (XX),0.0,0.2873070312500001,2.142632237293741,0.04867603167201805
3d-Chain (XX),0.0,0.3168446600000001,1.7599407825587883,0.038914793987144196
3d-Chain (XX),0.0,0.37315615999999996,1.2868297074056387,0.027217292742034205
3d-Chain (XX),0.0,0.06997380243442752,35.59201843443073,2.8322439380932436
3d-Chain (XX),0.0,0.08108675525414355,27.855549866613543,2.2144332969474205
3d-Chain (XX),0.0,0.09935027164802801,16.53366540320679,1.2811811048139856

